Application and Evaluation of the Common Circles Method

We investigate the application of the common circle method for estimating sample motion in optical diffraction tomography (ODT) of sub-millimeter sized biological tissue. When samples are confined via contact-free acoustical force fields, their motion must be estimated from the captured images. The common circle method identifies intersections of Ewald spheres in Fourier space to determine rotational motion. This paper presents a practical implementation, incorporating temporal consistency constraints to achieve stable reconstructions. Our results on both simulated and real-world data demonstrate that the common circle method provides a computationally efficient alternative to full optimization methods for motion detection.

==> images/beads3_angle.txt <==
1 2.41483653945147e-06 1.70754729250319e-06 2.41483653945147e-06
2 1.8938543208418 14.1781655089679 7.51643961020445
3 3.92493258619873 17.7393746290108 15.6030466613209
4 6.13416149541848 21.3013692509647 23.9394724474277
5 8.53775462370918 28.4280912559041 32.9158856215946
6 11.1225139893262 35.5590688456395 41.5545701257735
7 13.8552758400185 42.6949886007311 49.6632600139655
8 16.6926470432139 49.8364662300062 58.3229739245476
9 19.5862504552779 57.5073861885493 66.8917345613645
10 22.4903578290516 65.7573404724443 75.1444411475652
11 25.3695607783786 74.0481705081818 81.2820968036312
12 28.2050197447821 82.2369882356326 88.0174269537551
13 30.9971338604912 90.567739634969 96.9575223605425
14 33.7617986641539 98.9094973799454 104.844807101613
15 36.5252510102099 107.25488813559 114.337677477836
16 39.317002923095 114.869839107999 123.331236087368
17 42.1669474103995 121.508252373435 132.191840028668
18 45.1017340322042 128.637868392335 138.198146332085
19 48.1420785232495 136.002520791937 145.467046211124
20 51.2972565235946 143.141455367428 154.942996087454
21 54.5621885103645 150.557650183495 164.330814915622
22 57.918089396587 157.913723728612 172.646047464511
23 61.3321712401009 165.206099070498 179.525617158959
24 64.7590674287816 173.430310102648 170.562839411682
25 68.1484329323562 178.194617867688 162.111840286255
26 71.4433043387695 169.688488459866 154.749122485832
27 74.586101780331 161.217439563027 149.357549892241
28 77.5248023127876 153.249796227176 142.752587586556
29 80.2182238583211 145.444994273093 135.86789081492
30 82.6433273876956 136.937509569352 127.534333423052
31 84.7986184328848 129.069758342184 120.845625368715
32 86.7031900868651 122.080489989953 114.970230124659
33 88.3963640804937 115.269347718601 109.564622460911
34 89.939145829022 107.547945136218 102.812976818658
35 91.4125814575535 99.0568452694456 95.7784696806444
36 92.9120077625286 90.3323112581197 88.5191016175774
37 94.5406278153817 82.2234267356453 81.1241456865636
38 96.3977769437444 73.6342048824748 72.4572854181248
39 98.5700835607858 63.1731837310304 63.8236334585764
40 101.120254421362 52.8796115695499 55.0794358138401
41 104.081604715155 44.1096856739022 46.8009495619822
42 107.454931940405 36.0782479854716 38.1013496914528
43 111.210305982868 28.611074388069 30.0821396054339
44 115.29328231164 21.296596249231 21.1644956216101
45 119.636281545866 14.7827271592665 13.7497582743643
46 124.164981393619 9.81047124332638 5.98022091065438
47 128.806032009241 5.54091893400919 4.31033960718827
48 133.48741038458 6.85725237519281 9.03053057684131
49 138.14255914451 12.8632045837217 15.3057904338929
50 142.710928713824 20.5813747593336 23.0008818126115
51 147.141542409875 29.7410777616805 32.3953260548564
52 151.396895448917 39.3885118250425 38.7294799602506
53 155.45567068027 48.2230095318695 46.2777970153921
54 159.319058580598 56.845519546508 53.9491641198078
55 163.007737591008 65.3381432173667 62.4358848489394
56 166.557091416872 73.0608326139025 70.0422108559785
57 170.012473821565 80.2297301420711 76.0364644541441
58 173.42051382474 87.725731133048 82.1665760106635
59 176.821800902876 94.9913781809978 88.575714311845
60 179.754767825617 102.815714790096 95.4779473312837
61 176.294913794805 109.804809644251 103.084510877249
62 172.796104120602 117.28416480424 112.183932678755
63 169.266844361905 125.755392430016 121.322095947674
64 165.723709146165 134.318082752499 128.893523733223
65 162.186290735505 141.765391342919 135.153479321657
66 158.677293059027 149.631209122777 142.312602107938
67 155.220876421677 157.245986919973 150.496291924941
68 151.842587965083 164.990330707921 158.680845321049
69 148.568612244886 173.623617254177 168.212872283417
70 145.427173695762 177.305524656193 177.101835699129
71 142.447998311747 169.084334114106 174.179621720211
72 139.656256429972 161.046818188946 165.679126708827
73 137.071989016917 153.916073777637 158.045788790257
74 134.706619295523 145.748956481717 151.014156541294
75 132.561390409615 136.906287507296 144.621186402606
76 130.628356665993 129.490206499459 136.867936125646
77 128.891337360058 122.622601739174 128.693657277525
78 127.326923337184 115.371679951617 119.881044370212
79 125.904955791833 107.684918884564 110.928213220882
80 124.587031808086 99.0370854342334 102.405082624613
81 123.328788422673 90.6091851263866 94.5223027433076
82 122.083599597864 82.2717414520415 87.7882699036388
83 120.807864057656 74.7290517705967 82.0655408172826
84 119.466612171233 66.8204067730983 73.4628405838482
85 118.037470547113 59.3178174564451 66.2399511454388
86 116.511766243917 52.6482673888521 56.7086959488024
87 114.891263642271 45.7803876873828 48.0201408208629
88 113.187248870504 39.3591498743585 40.6857310463026
89 111.419147238501 32.0786689489622 33.8295556188987
90 109.611056617727 23.7457647146166 27.5030899719827
91 107.788341907074 16.3306293742292 19.5038538349006
92 105.974359359811 9.92685336694131 10.5924238688535
93 104.18928581956 11.1624019043762 5.39229645538281
94 102.44612029878 16.7673991057428 6.02471734409529
95 100.744576975692 23.3522739100296 10.7929257120938
96 99.0680887304676 29.0416071712524 17.4810549705651
97 97.382696727044 34.323882536983 26.5004154207829
98 95.6400540437763 40.1421953619784 35.5703738294154
99 93.783589528679 46.2046395759776 43.733075549582
100 91.7580083644714 52.6840146771823 51.8948542930774
101 89.5185041600455 59.6777886372717 58.2798029629153
102 87.0392445448421 67.2500188806876 65.8727438814522
103 84.3226211957595 75.4384352447627 73.0195056406181
104 81.396961475099 85.1508581912211 80.5743083303805
105 78.3158998894427 95.3852770656288 88.2219421317469
106 75.1493786641414 104.025351939699 96.9214197316787
107 71.9746902588967 112.464213796334 105.917796761792
108 68.862209050904 120.223220195194 114.960087657089
109 65.8644484594897 128.344164042025 123.765188113274
110 63.0037544599263 135.336250366328 130.328649845571
111 60.2661074165642 142.462810861329 138.017629110334
112 57.6037977932594 148.36732460052 146.096621115704
113 54.9466487306113 155.404990781129 155.226861292029
114 52.2172121955118 162.51628660022 164.246916666639
115 49.3487288563776 169.659073347232 173.659711171138
116 46.3070623514658 176.228755544098 176.442696673275
117 43.0969342716744 175.895615433074 167.996167725946
118 39.7619734161248 169.184033925697 161.010500553421
119 36.3732506166131 160.868627901356 153.715261988296
120 33.0259436195719 152.502276003309 147.42958678258
121 29.8134948547567 144.141278453811 139.843261576217
122 26.8073099896557 136.136248867013 131.500425883631
123 24.0430666075808 127.132119582698 123.687439903641
124 21.5198528644875 118.919072382088 116.065748292806
125 19.2070855763867 111.140050774072 108.885048793846
126 17.0555017855307 104.077867587551 102.481583895747
127 15.0023800355561 97.2449676418745 93.7615065123591
128 12.9856989717051 90.2597541835691 85.5544257801227
129 10.9646384709009 82.9648150261607 77.6381617987933
130 8.96548513323446 76.7118440405616 68.0465497481082
131 7.1888428774937 70.6424425729849 60.1249372445903
132 6.20465057022667 64.7397145536109 52.5045455973295
133 6.82389361192153 57.5111700476739 46.1559691433048
134 9.05643282686837 50.0720240122427 39.6464313061271
135 12.2592886785743 41.9686423442841 31.6463699390869
136 15.9774669697994 33.3844843347984 24.6165913496197
137 19.9728388556068 24.9051473828933 17.0844616896138
138 24.1085519079228 16.6980021492581 9.9209731932095
139 28.2973545709013 10.1170846629747 4.33678208274046
140 32.4898143348533 8.96277892329125 6.27547001313127
141 36.6725418081017 12.9260826651482 11.4536371200432
142 40.8604406102004 18.4436745376709 18.4934731132729
143 45.0891137240974 23.6924482176712 27.3285886505926
144 49.4035896318302 28.862532638472 34.6376298121285
145 53.8438330573295 34.6499181474956 42.2773644298041
146 58.4321915403078 41.4039284086607 50.279296307076
147 63.1680012201405 50.0073002172593 59.5532570600976
148 68.0230485648762 59.2526093050395 68.0242251340504
149 72.9383086395421 68.6690515724154 75.587060152131
150 77.8285711581393 78.3801152133163 83.6704625926556
151 82.5908328422977 87.9373830651378 92.2666316446906
152 87.112191417948 96.7688528607608 100.541672302429
153 91.2875328202608 104.983211043255 108.849102430422
154 95.0379148517738 111.777843923527 114.703672867764
155 98.3215966569655 117.625474767266 121.43612447489
156 101.138529771043 122.431646164129 127.51092131967
157 103.529448586232 127.595987096089 134.175079416671
158 105.569659713688 133.572234144809 141.364404607643
159 107.361537616208 140.740847036338 149.703800490725
160 109.020839986335 149.854639987517 158.121331369071
161 110.661222599147 158.783738218273 165.150924139063
162 112.378125416123 168.50479012147 173.23942215103
163 114.236127880549 178.441181178206 178.233522175086
164 116.264182632974 171.457792012232 168.103721428634
165 118.455713464332 162.41505203144 160.278594548772
166 120.774161584309 153.721282954912 154.004734376665
167 123.161418216797 146.113461164178 145.654544786555
168 125.547346364584 138.803547150946 138.516109306692
169 127.860019697891 131.997315101132 132.389079141642
170 130.034924917557 124.497732720657 124.588731349969
171 132.022386155841 118.038807978568 116.513774948187
172 133.796009238648 111.603568649253 109.081734069127
173 135.357420956652 106.068318922299 102.978449811591
174 136.736599909136 100.099671037237 95.3658097166683
175 137.990358816255 92.9729322111895 87.6510931373388
176 139.196294244888 85.8513206162182 79.1199531679257
177 140.441905377877 78.5089207872164 71.0645004190284
178 141.814447496731 70.5851959338424 62.5295156540485
179 143.394105939576 60.1006656466881 54.9937194080494
180 145.248285788224 49.4191804232491 47.8037179495317
181 147.425641529947 40.2422241762892 41.8724928373305
182 149.952077015825 32.9116057653005 35.1519356782147
183 152.829961274515 26.8255958580971 28.7903151033929
184 156.040386070554 22.1791515025166 20.8327728053219
185 159.542868097239 19.0191760832722 14.6157956352687
186 163.279962889367 17.7105767909412 6.59151036854529
187 167.182280665711 17.5031504775605 3.75501096897543
188 171.176141639448 18.891018669824 8.74401383341605
189 175.193843192131 22.8670032044906 16.9971427553055
190 179.180442263043 28.920664309586 24.9695091547294
191 176.903266251262 35.8390911167206 33.1676198665895
192 173.082824963776 42.6986060968757 41.364767487535
193 169.366738965067 49.2295254828957 49.5373835648024
194 165.747732458012 56.0724176453721 58.5498746335941
195 162.208718610294 64.6782211366517 65.9876573906714
196 158.728353889751 73.4427724010587 72.3256380486198
197 155.285167314295 81.8212699925811 79.0409319485189
198 151.860834920994 86.1006302328964 87.3254690052429
199 148.445191932018 91.3297484868826 95.3663126493411
200 145.033448505674 97.1138594661906 105.582221310658


==> images/beads3_error.txt <==
1 0 0
2 5.89395456518631 7.76355562945469
3 11.9117099442462 4.10616280607251
4 18.0624482596808 4.37936556823461
5 24.7009425312925 6.20168244393278
6 30.9867925456005 8.97399635507345
7 36.4845740353736 10.4285443468895
8 42.3289861266124 11.6531197240387
9 47.9571339552099 12.1216169360661
10 53.4133360398367 12.891004655781
11 56.6528694228483 11.2508141109003
12 60.4370010656505 9.12979325027237
13 66.4426397532736 8.29783664771405
14 71.6075363339599 8.38009795287601
15 78.3586549046262 9.66336429620369
16 84.609347525431 11.2655449300848
17 90.6301268666474 13.491766768448
18 93.6173156263089 12.4311029725826
19 97.7254016059992 11.786465238554
20 104.014434395511 13.9056826349131
21 110.126807678476 15.8559214665314
22 115.083140935378 17.0506770824599
23 119.499049191244 17.5426741186378
24 125.026632019894 17.8501240317532
25 130.064068579662 17.4759408519115
26 134.081107313958 15.9875615303546
27 136.341020620805 12.9567531316055
28 140.000009257682 11.6368028444615
29 144.119729897864 10.4194120769918
30 149.965836269115 10.1710730178463
31 154.493167475096 9.60901543991712
32 158.44532344149 8.89143055823488
33 162.091237396873 7.7820744001293
34 167.279223747253 6.30152942644351
35 172.871979767386 5.4596979285393
36 178.626082948696 4.4572798968937
37 175.630493935688 3.95263022825617
38 168.824693076768 3.63032726824722
39 162.365731505618 2.29470057132988
40 156.187236770821 2.74754542789455
41 150.849770270187 5.12391017909227
42 145.511606250005 6.19041252677086
43 141.166999125853 6.80835312675079
44 136.238592154537 6.59367920195634
45 133.000738119367 7.1865080907001
46 129.247705980122 7.98819564275584
47 127.801859118285 8.78463394005395
48 125.925961476712 6.70325428034422
49 123.920882037946 5.67787750674465
50 120.32508027922 4.72075064044796
51 115.262995579477 5.40906289853583
52 113.274947039648 7.39397667633003
53 109.686037995085 9.23025461394378
54 105.722006382125 10.5690127070551
55 101.140034540931 13.3561660108741
56 97.1013392895306 13.7305550373331
57 94.3541593809019 12.2574114476307
58 91.610942828713 11.8990336389658
59 88.5386574039891 10.7806608459368
60 85.1714580426275 10.944398864731
61 81.0662675288788 9.80276854766395
62 75.5988549158592 8.27158899927726
63 70.0703245628201 8.01062795360618
64 66.1640906482439 10.3670891578683
65 63.2771593250916 10.7417070683039
66 59.6630138484348 11.541035634276
67 55.0082991766074 13.3849592693876
68 50.3869760808004 13.6460665791392
69 44.2757741103399 13.0897307766356
70 39.0369107549937 13.6069298769772
71 33.3798655859002 11.7282849917367
72 27.7384372279296 9.12145251418759
73 22.7146233332706 6.25840938748771
74 18.1687692849672 5.72332018565868
75 14.3125949868495 7.75939736911419
76 10.3935232643952 8.00066282233682
77 7.97773189099145 7.5712430179454
78 10.4286137254937 6.27698318436238
79 16.8178084642848 4.35263671198148
80 23.3296587075375 4.68229574961683
81 29.2378054690722 6.55233228809164
82 34.491180261708 8.88035203515258
83 38.8923241075927 8.36267728139918
84 46.2653451272426 7.25946860036747
85 51.9619119520372 7.26933960755608
86 59.86227104859 4.5137598666771
87 67.0412145235391 5.39426504230132
88 72.7238665721685 6.7340431572916
89 77.6710255443049 8.74322775717352
90 82.1667619800169 11.3559598030285
91 88.3867882572837 12.7159630105163
92 95.7319471254644 13.8573891263365
93 101.270530387966 16.2447287756593
94 105.892020442476 16.2824849293808
95 110.742709096108 14.8557206456569
96 116.042508050462 12.8178951331473
97 123.621536561788 8.48059158429879
98 130.953545494955 7.15461016735958
99 137.26946032173 8.44165544334544
100 143.495592919322 9.58907646328334
101 147.595979968127 11.4051287811935
102 152.562045957319 12.3087787277076
103 156.855106136031 12.7787517411107
104 161.376240957086 14.1431100536762
105 165.95309436767 13.9486632882653
106 171.531259734565 12.2540291690043
107 177.319285569212 10.6056698881984
108 176.762250637641 7.85377110565171
109 171.025755698531 6.36349357666621
110 167.321690901675 5.58236735785338
111 162.359736960251 5.16933874925302
112 156.994048748808 6.00949335727414
113 150.564356259889 9.18441052086098
114 144.28883589531 11.6677159608658
115 137.741129290126 11.882870954103
116 130.928968296823 12.6258651598424
117 125.807763261482 13.001880348236
118 122.275777389953 11.8703949128949
119 118.460271639175 10.3191253865187
120 115.647564692259 7.09213145579994
121 111.321598360586 4.39766869541336
122 106.111179879624 5.15312174370417
123 101.179324595391 5.24767658910107
124 96.1684997655682 6.90570354723637
125 91.4391753639909 7.28886144971182
126 87.2384119221479 7.88810751627159
127 80.8465225923274 6.99650039303983
128 74.9048394852646 6.08297790498584
129 69.1913562648841 6.36890013650492
130 62.0360675216657 9.39078464195905
131 56.8031825680932 10.5964163590721
132 52.2449547405563 12.2519378474128
133 49.4059143710154 11.5272920234876
134 46.5834457122548 11.2873209425343
135 42.5879036736641 12.480637997766
136 39.6931406215863 13.154631196459
137 36.3112800302267 13.8630243942685
138 32.7283317127175 14.6882030796024
139 29.316279108649 13.743378861986
140 26.9479815013974 11.3704679852713
141 25.578115532586 9.21236696282495
142 22.815001142075 6.92564389457095
143 18.339581181559 6.3695128410247
144 15.5331447109466 8.36115539693384
145 12.2500383700876 11.4594360376671
146 9.05192096874906 14.235289510165
147 4.98218319155465 17.4505243324171
148 2.9693640043469 19.0023661975464
149 4.34153337979358 17.7223632121474
150 7.14785639985495 16.9720330236521
151 10.7362688058679 14.0743271690518
152 14.1184893893756 11.0991643179585
153 18.1810996228408 8.72015376241547
154 20.3279679037121 5.90329795807752
155 23.6484223424669 4.99171856418856
156 26.5993460876939 6.91537720946612
157 30.8470452214263 8.94702419912421
158 36.0156463644608 10.6018132923522
159 42.5514801267976 14.3478757003797
160 49.2653776532308 15.3453547517845
161 54.6170280061189 15.6066900132808
162 60.9592429620948 16.0641337180672
163 67.6729942079093 13.9046368694246
164 75.8009358005131 10.3290450452611
165 81.4408881072634 7.90770954397206
166 85.408578252808 4.95463848796729
167 91.4117237816873 1.2907214517155
168 96.1443092487722 2.63727848391962
169 99.9642189238859 5.43520021897427
170 105.649482385056 8.46079557916582
171 111.770572660911 9.29026148469241
172 117.440002815565 8.085218066886
173 121.905304985968 6.61121908874932
174 128.121384309327 7.59830282851181
175 134.582403491319 6.90859286897693
176 141.906443162309 7.27263399380278
177 148.687293205093 7.80189195198632
178 155.975514499944 8.19151754829185
179 162.061244035228 7.28476313017642
180 167.416328471052 8.57416164183862
181 171.035493613455 11.090966127724
182 175.286206558677 15.0867288838847
183 178.83254760316 18.6732069050863
184 176.497103113724 19.7638549274602
185 173.471751980959 22.3016120132485
186 168.974038663279 21.0383042303408
187 166.075278703268 20.4914994141027
188 162.927884789729 18.2746286995523
189 158.721232078197 17.8074906654861
190 154.716221565772 16.9183517756773
191 150.218125545069 15.3469122885132
192 145.871328050399 15.6173716866512
193 141.238673446031 13.5029275899169
194 135.810797277439 12.4032707731441
195 132.010297110167 12.7577796697697
196 129.190292585252 13.8402244178223
197 126.025778577155 14.9258897942924
198 121.209717621596 15.0681034147126
199 116.52031377812 16.7087345736467
200 109.62473203063 17.9932806315859


==> images/beads3_quaternions.txt <==
1 0.9945198 0.07924914 -0.06552622 -0.01887497 0.9945198 0.07924914 -0.06552622 -0.01887497
2 0.9787618 0.08385513 -0.1870426 -0.002959969 0.9884339 0.07264606 -0.1286987 -0.03402556
3 0.9724246 0.08496645 -0.2171869 0.0009992155 0.9764402 0.07581878 -0.1999678 -0.0287928
4 0.9651465 0.08599593 -0.247128 0.004958293 0.9586014 0.08462352 -0.2707995 -0.02428739
5 0.9477937 0.08780535 -0.3062873 0.01286126 0.9338648 0.09158321 -0.3449946 -0.02209163
6 0.9267624 0.08927601 -0.3642965 0.02071914 0.9052045 0.08703142 -0.4144649 -0.0353444
7 0.9021251 0.09040172 -0.420934 0.02850217 0.8731723 0.09057439 -0.4775231 -0.03658073
8 0.8739674 0.09117745 -0.4759818 0.03618063 0.8340429 0.09699289 -0.5423083 -0.0294356
9 0.8400092 0.09141652 -0.53283 0.04604108 0.7918643 0.08844474 -0.6040617 -0.01542829
10 0.7992721 0.09124226 -0.5913824 0.05572888 0.7465884 0.08264624 -0.6599479 -0.01562337
11 0.7541456 0.09090462 -0.6470839 0.06544612 0.7105336 0.07908253 -0.6991916 -0.004374866
12 0.7055103 0.09138568 -0.6991472 0.07139326 0.6687706 0.07531126 -0.7394795 0.01563077
13 0.6522688 0.09241994 -0.7483458 0.07734681 0.6094684 0.07378961 -0.7883971 0.03916066
14 0.5954296 0.09431326 -0.7934323 0.08386748 0.5528446 0.08133285 -0.8284512 0.03763614
15 0.5352855 0.09757791 -0.8341196 0.0905128 0.481228 0.09100521 -0.871039 0.03779971
16 0.477588 0.1043168 -0.8671368 0.09540188 0.4112006 0.08785455 -0.9065515 0.03687545
17 0.4254509 0.1121315 -0.8922645 0.1014008 0.3400435 0.08151646 -0.9359919 0.04055326
18 0.367999 0.1185979 -0.9159042 0.1078457 0.2909009 0.07701049 -0.9520526 0.05515379
19 0.3075703 0.1209645 -0.9363233 0.1186036 0.2291766 0.08664583 -0.9669502 0.07055413
20 0.2477544 0.1227284 -0.9525339 0.1274154 0.1478257 0.08816079 -0.9821452 0.0759348
21 0.1846302 0.1224208 -0.9660638 0.1328365 0.06685518 0.08036135 -0.9913328 0.07957317
22 0.121214 0.1214593 -0.9757525 0.1358741 -0.004565759 0.06439815 -0.9943604 0.0841399
23 0.0580469 0.1160659 -0.9822955 0.1351105 -0.07219537 0.05373886 -0.9922496 0.0856774
24 -0.01346311 0.1087208 -0.9852248 0.1316456 -0.1502262 0.05336523 -0.9837825 0.0821953
25 -0.08606227 0.09874649 -0.9831282 0.1276769 -0.2230395 0.05415025 -0.9700254 0.07982428
26 -0.1593925 0.08862411 -0.9756559 0.1218006 -0.2845828 0.04477024 -0.9538347 0.08489924
27 -0.2315783 0.07833733 -0.9628415 0.1147651 -0.3296306 0.04360229 -0.9399543 0.07699768
28 -0.2986431 0.07296268 -0.9453689 0.1084726 -0.3834865 0.03933192 -0.9198895 0.0720728
29 -0.3628457 0.0669926 -0.9235629 0.1043383 -0.4379042 0.03351508 -0.8950009 0.07803927
30 -0.4309323 0.06230092 -0.8941777 0.104222 -0.5016234 0.02577516 -0.86063 0.08381966
31 -0.4917875 0.05790453 -0.862477 0.1045255 -0.5503513 0.01136741 -0.830607 0.08412129
32 -0.544315 0.05873199 -0.830504 0.102639 -0.5925937 0.01040653 -0.8014383 0.08013196
33 -0.5934533 0.05778483 -0.7965354 0.1000274 -0.6293342 0.006181166 -0.77112 0.09630258
34 -0.6464183 0.05442628 -0.7546431 0.09846272 -0.6749573 0.01432763 -0.7324418 0.08807016
35 -0.7007607 0.04392596 -0.7052903 0.0978292 -0.7193678 0.01190296 -0.6908284 0.07158504
36 -0.7524051 0.03068908 -0.6507083 0.0975881 -0.7618713 0.00758947 -0.64405 0.06851472
37 -0.7962506 0.01442465 -0.597124 0.09601934 -0.8008999 -0.00980588 -0.5943638 0.07207544
38 -0.8384272 -0.002441751 -0.5372442 0.09166545 -0.8420124 -0.03229457 -0.5320308 0.08315954
39 -0.883672 -0.02174851 -0.4608495 0.07917421 -0.8795246 -0.03985981 -0.4667191 0.08379114
40 -0.9214441 -0.03594999 -0.3817897 0.06232974 -0.9130386 -0.04207306 -0.3985147 0.07600427
41 -0.9477879 -0.04920616 -0.3122672 0.04202528 -0.9400541 -0.03666703 -0.3293186 0.08064224
42 -0.9671844 -0.05929713 -0.2461793 0.0208294 -0.9632128 -0.03626994 -0.2573937 0.06821958
43 -0.9812175 -0.06432882 -0.1818555 -0.001594372 -0.9802322 -0.03071007 -0.1897853 0.04672666
44 -0.9911098 -0.06326056 -0.1157599 -0.01729422 -0.9923177 -0.0366145 -0.1132904 0.03362189
45 -0.996361 -0.06050521 -0.05300002 -0.028196 -0.9975674 -0.04070259 -0.04733488 0.03101615
46 -0.9978691 -0.05853964 -0.002446439 -0.0287133 -0.9978083 -0.05036648 0.02520058 0.03474044
47 -0.9964625 -0.06104078 0.0525612 -0.02395269 -0.9939047 -0.05960564 0.07951397 0.04773333
48 -0.9911944 -0.0660224 0.1139906 -0.01345231 -0.9884827 -0.05234624 0.1366336 0.03864202
49 -0.9818042 -0.07386471 0.1749324 -0.001789791 -0.9784284 -0.05712277 0.194365 0.04046269
50 -0.9662213 -0.08915609 0.2417632 0.004267145 -0.96078 -0.08207197 0.2619991 0.03901791
51 -0.9423068 -0.1096415 0.3162756 -0.002538317 -0.9351645 -0.09255701 0.3402464 0.03365861
52 -0.9106307 -0.1322523 0.391254 -0.01346762 -0.9150625 -0.08902848 0.3918723 0.03421531
53 -0.8760831 -0.1518057 0.4568785 -0.02637265 -0.8871013 -0.09130057 0.451744 0.0253577
54 -0.8377539 -0.1644424 0.5191639 -0.03994897 -0.8552112 -0.08903278 0.5104888 0.009387484
55 -0.7961058 -0.1664747 0.5790173 -0.056927 -0.8161661 -0.07292547 0.5731221 0.009261853
56 -0.7550014 -0.1602869 0.6314696 -0.07434499 -0.7762547 -0.07340436 0.6261107 0.005097281
57 -0.7141582 -0.1476653 0.6785763 -0.08779102 -0.7422137 -0.07937038 0.6653454 -0.01160396
58 -0.6683398 -0.1337752 0.7254066 -0.09597573 -0.7055467 -0.07949463 0.7039439 -0.01863624
59 -0.6213037 -0.1167441 0.7685134 -0.09869 -0.6637219 -0.09570436 0.7415034 -0.0220557
60 -0.5674817 -0.1010751 0.8116241 -0.0949464 -0.617929 -0.09087982 0.7806888 -0.02072404
61 -0.5167072 -0.09286448 0.8462455 -0.09087618 -0.5646782 -0.08951465 0.8200558 -0.02518602
62 -0.4592153 -0.09712929 0.8788983 -0.08500043 -0.4986677 -0.07525969 0.8629643 -0.03096815
63 -0.3911305 -0.110503 0.9102293 -0.0793011 -0.4284066 -0.07101814 0.9000514 -0.03649107
64 -0.3199541 -0.1263438 0.9361228 -0.07307981 -0.3690973 -0.0559619 0.9265499 -0.04626726
65 -0.2565849 -0.1403774 0.9537941 -0.06881191 -0.3166339 -0.07112398 0.9444616 -0.05173666
66 -0.1887892 -0.1529035 0.9674446 -0.07092332 -0.2558918 -0.08092695 0.9619934 -0.05038705
67 -0.1227803 -0.1609649 0.9758675 -0.08184163 -0.1874001 -0.06651114 0.9782563 -0.05892514
68 -0.05557422 -0.161945 0.9808011 -0.09335166 -0.1164023 -0.06802426 0.9894116 -0.05374064
69 0.01933177 -0.1568662 0.9820624 -0.1028236 -0.03315431 -0.06920069 0.9956033 -0.05372367
70 0.09732178 -0.142013 0.9787123 -0.1117277 0.04429096 -0.06185284 0.9961162 -0.04432967
71 0.1671868 -0.1218143 0.9716324 -0.1146316 0.1201213 -0.06045111 0.9896483 -0.05012643
72 0.2346856 -0.1002483 0.9603541 -0.1122178 0.1938329 -0.06495734 0.9772642 -0.05624976
73 0.2932974 -0.07481915 0.9473121 -0.1047782 0.2592543 -0.07145727 0.9610017 -0.06447419
74 0.3594072 -0.04924905 0.9274861 -0.09039094 0.3169183 -0.05547295 0.9441559 -0.07110091
75 0.4293396 -0.02660005 0.8999094 -0.0715756 0.3682604 -0.03956092 0.9258426 -0.07506608
76 0.4864717 -0.01296055 0.8719768 -0.05323383 0.4309223 -0.0423731 0.8988767 -0.06731462
77 0.5382451 -0.01029755 0.8418301 -0.0388363 0.4943679 -0.04182534 0.865536 -0.0685461
78 0.5910576 -0.01443755 0.8056929 -0.03607618 0.5592754 -0.03271678 0.8252209 -0.07177197
79 0.6443792 -0.01981658 0.7634069 -0.03990881 0.6217629 -0.01944901 0.7802308 -0.06536329
80 0.7010587 -0.02832901 0.7111789 -0.0440317 0.6779961 -0.01221795 0.7320812 -0.065032
81 0.7523016 -0.03631026 0.6556782 -0.05300811 0.7260754 -0.002005376 0.6831132 -0.07852922
82 0.7985328 -0.03954866 0.5969987 -0.06613518 0.7641332 0.01208095 0.6392862 -0.08525053
83 0.8357497 -0.02945731 0.5425028 -0.07965849 0.7965741 -0.004364512 0.5980821 -0.08802572
84 0.8704407 -0.01109536 0.4840598 -0.08885941 0.8401055 -0.003269387 0.5372494 -0.07466859
85 0.899093 0.01471829 0.4280828 -0.09033392 0.8720878 0.005317194 0.4831765 -0.07729837
86 0.9211946 0.04140848 0.3774415 -0.08499338 0.9085259 0.02109624 0.4087094 -0.08421499
87 0.9412842 0.06410432 0.3242898 -0.06863557 0.9380929 0.02009018 0.3398902 -0.06366201
88 0.9575143 0.08147828 0.2734788 -0.04167657 0.95827 0.02430797 0.2797228 -0.05369327
89 0.972573 0.0951324 0.2120306 -0.009720247 0.9722542 0.04028624 0.221993 -0.06179011
90 0.9853276 0.1006539 0.136602 0.01838841 0.9823275 0.05331286 0.1681189 -0.06266206
91 0.992218 0.1000201 0.06238423 0.04009451 0.9917042 0.05941374 0.09906931 -0.05637449
92 0.9935614 0.09480804 -0.02572306 0.05644072 0.9966596 0.06120101 0.01937983 -0.0504826
93 0.9876835 0.08766294 -0.1113161 0.06637194 0.995827 0.05649934 -0.04588645 -0.05505422
94 0.9767894 0.08285607 -0.1890812 0.05714539 0.9919996 0.05656173 -0.1011375 -0.05008905
95 0.9618757 0.08324931 -0.2573793 0.04025521 0.9852755 0.06082342 -0.1561673 -0.03383131
96 0.946194 0.08883514 -0.3106263 0.01834521 0.9734333 0.07030877 -0.2157311 -0.03073333
97 0.9291518 0.1024188 -0.3552267 -0.001135308 0.9532305 0.07476357 -0.2924689 -0.01497091
98 0.9079641 0.1254684 -0.3997531 -0.007502498 0.9270697 0.07585851 -0.36704 -0.008309975
99 0.883616 0.1496793 -0.4436098 -0.005400851 0.8984087 0.07855675 -0.4320742 -0.001644737
100 0.8551963 0.1725236 -0.4887421 0.002442068 0.864667 0.09034589 -0.4939629 0.01376477
101 0.8219349 0.1925425 -0.5357036 0.01928945 0.8353528 0.0942219 -0.5413723 0.01497119
102 0.7832229 0.2007541 -0.5874228 0.03455595 0.7969232 0.09833333 -0.5959858 0.006704271
103 0.7384859 0.194578 -0.643404 0.05300308 0.7578493 0.09841607 -0.6449642 0.0001034185
104 0.6810076 0.1796409 -0.7060667 0.07367161 0.7139955 0.09038783 -0.6942803 -0.003919728
105 0.6158028 0.1511597 -0.768333 0.0871902 0.6663777 0.085554 -0.7406855 0.002500305
106 0.5570469 0.1232335 -0.8160582 0.09252679 0.6085709 0.08117885 -0.7892246 0.01327284
107 0.496175 0.09811318 -0.8582711 0.0869194 0.5452905 0.07178595 -0.8349982 0.01682905
108 0.4374211 0.0778828 -0.89285 0.07359362 0.4780411 0.06593402 -0.8755686 0.02256334
109 0.3726214 0.07294203 -0.9230244 0.06211939 0.4086989 0.07109453 -0.9096267 0.022138
110 0.3142163 0.08296004 -0.944308 0.05165312 0.3552587 0.07897068 -0.9309614 0.02942284
111 0.2533185 0.0966964 -0.9614861 0.04498922 0.2920634 0.0765126 -0.9525694 0.03816301
112 0.2011757 0.1213431 -0.971152 0.04084018 0.2240696 0.07416902 -0.9708843 0.04093338
113 0.1391548 0.1415455 -0.9792172 0.04164758 0.1465916 0.06210995 -0.9862649 0.04398474
114 0.07684139 0.1529293 -0.9837642 0.05399986 0.0690707 0.05209265 -0.9949125 0.05162086
115 0.01455114 0.1587072 -0.984315 0.07565945 -0.01352111 0.05999397 -0.9958666 0.06684026
116 -0.04189579 0.1515367 -0.9827643 0.09724068 -0.09982642 0.06053568 -0.99022 0.07638522
117 -0.1090833 0.1353743 -0.9781706 0.1138288 -0.1723796 0.05029038 -0.9809777 0.07374867
118 -0.1659966 0.1193557 -0.9714373 0.1204526 -0.2325962 0.05469463 -0.9681571 0.07469545
119 -0.2357807 0.0972873 -0.9594324 0.1201338 -0.2935374 0.04543983 -0.9519048 0.07515476
120 -0.3047268 0.07107334 -0.9434677 0.109356 -0.345569 0.04297605 -0.9345295 0.07341454
121 -0.3726734 0.05126285 -0.9221531 0.09011244 -0.4072103 0.04652074 -0.9084806 0.08172269
122 -0.436187 0.03575988 -0.8965491 0.06827763 -0.4728304 0.04590685 -0.8762174 0.08103823
123 -0.5057553 0.02822029 -0.861064 0.04454222 -0.5309704 0.03037059 -0.8432205 0.07827599
124 -0.5669348 0.02802188 -0.8229212 0.02450232 -0.5855402 0.01934477 -0.8065779 0.07874296
125 -0.6218235 0.02558113 -0.7825885 0.01537102 -0.6346235 0.007649491 -0.7692779 0.07352574
126 -0.6691697 0.02534164 -0.7425224 0.01516825 -0.6760813 -0.003071633 -0.7328168 0.07670962
127 -0.7126921 0.0309754 -0.7001548 0.02989532 -0.7298049 -0.01478453 -0.6807728 0.06094686
128 -0.7541032 0.03227205 -0.6540444 0.050127 -0.777805 -0.006042541 -0.6261916 0.05354458
129 -0.794104 0.02849748 -0.6036583 0.06467901 -0.8191932 -0.007921261 -0.5701685 0.06137954
130 -0.8252911 0.01792567 -0.5591031 0.07731069 -0.8633141 -0.02227856 -0.4999865 0.06485483
131 -0.8525959 -0.002414548 -0.5156612 0.08466402 -0.8959953 -0.02248476 -0.4380012 0.06958306
132 -0.8772324 -0.02104165 -0.4729217 0.07978505 -0.9231105 -0.02849995 -0.3774528 0.06770598
133 -0.9044536 -0.04408256 -0.4196162 0.06278972 -0.9426017 -0.03673216 -0.3271117 0.05612976
134 -0.9290174 -0.06565972 -0.3624648 0.03513818 -0.959491 -0.04318348 -0.2733337 0.05292378
135 -0.9516343 -0.08325826 -0.2957295 0.00207712 -0.9763128 -0.04765652 -0.205995 0.04591514
136 -0.9702036 -0.09913848 -0.2194904 -0.02646676 -0.9873013 -0.04836911 -0.1451893 0.0426208
137 -0.9834737 -0.1058841 -0.1387727 -0.04806432 -0.9945422 -0.05310183 -0.07923118 0.04229108
138 -0.9915183 -0.101361 -0.05458714 -0.06031403 -0.9966552 -0.0608566 -0.01170671 0.05327111
139 -0.993057 -0.09535547 0.03184144 -0.06108458 -0.9949718 -0.06490623 0.05542761 0.05240422
140 -0.9899733 -0.08579684 0.1000359 -0.05083879 -0.9897369 -0.07516789 0.112062 0.04703907
141 -0.9824922 -0.08086053 0.1643639 -0.03398825 -0.9831172 -0.07407457 0.1608602 0.04601706
142 -0.9715095 -0.08356036 0.2214142 -0.01275376 -0.9716892 -0.06586305 0.2223865 0.04501669
143 -0.959139 -0.08985875 0.2682068 0.006544345 -0.9517233 -0.06143395 0.2975904 0.04345612
144 -0.944506 -0.1078541 0.3099822 0.01367529 -0.9310762 -0.0580831 0.3589109 0.03010631
145 -0.9258499 -0.131501 0.3540565 0.01238438 -0.9046344 -0.06205258 0.4206244 0.02934616
146 -0.9015918 -0.1547923 0.4039378 0.002400731 -0.8728705 -0.06519306 0.4832029 0.0190279
147 -0.8665773 -0.1786072 0.4658322 -0.01198097 -0.8308257 -0.06392388 0.5523689 0.02304431
148 -0.8242995 -0.1929851 0.5312389 -0.03274596 -0.7875241 -0.06496199 0.6124205 0.02295705
149 -0.776691 -0.1931673 0.5967561 -0.05761626 -0.7450848 -0.07194316 0.663067 0.003863066
150 -0.722519 -0.1847786 0.6614851 -0.07912437 -0.6966817 -0.06992872 0.7139351 -0.00641181
151 -0.6644043 -0.1669573 0.7231534 -0.08798465 -0.640632 -0.07772686 0.7636915 -0.01801547
152 -0.6066558 -0.146262 0.7763883 -0.08830225 -0.5824389 -0.09269324 0.8073741 -0.01788884
153 -0.5494984 -0.1271995 0.8217391 -0.08134191 -0.5215961 -0.100077 0.8470411 -0.02106169
154 -0.4999059 -0.1111474 0.8562317 -0.0678793 -0.4771145 -0.1047053 0.8722227 -0.02502314
155 -0.4546839 -0.1111259 0.8822002 -0.05134627 -0.4256366 -0.09374739 0.8995216 -0.03009853
156 -0.4155661 -0.1251847 0.9001798 -0.03619428 -0.3772644 -0.08779935 0.9217474 -0.01856085
157 -0.3726298 -0.1436849 0.9164253 -0.02581479 -0.322613 -0.08986231 0.9420504 -0.0196667
158 -0.322441 -0.1617686 0.9323919 -0.02254131 -0.2620188 -0.09740467 0.9599081 -0.02085797
159 -0.2614492 -0.1812148 0.9476308 -0.02830959 -0.1924887 -0.08120609 0.9774154 -0.03182627
160 -0.1832889 -0.1952443 0.9625726 -0.04169798 -0.1197865 -0.08097141 0.9890091 -0.0309141
161 -0.1063321 -0.1993594 0.9721937 -0.06155229 -0.05872841 -0.07805478 0.9947813 -0.02947345
162 -0.02277895 -0.1879445 0.9785854 -0.08079964 0.01077741 -0.06224783 0.9974748 -0.03245235
163 0.06211542 -0.1628103 0.9802812 -0.09318398 0.08454962 -0.05516817 0.993922 -0.04389561
164 0.1480533 -0.1359033 0.9745971 -0.0988486 0.173375 -0.06762088 0.9814435 -0.04622931
165 0.2240718 -0.1096363 0.9634944 -0.09721247 0.2397579 -0.06017817 0.9675738 -0.05192025
166 0.2959323 -0.08165488 0.9479473 -0.08457182 0.2915178 -0.04635697 0.9535152 -0.06063966
167 0.3574171 -0.05507098 0.9299108 -0.06697814 0.3603449 -0.04425922 0.9292852 -0.06798361
168 0.4159729 -0.04118189 0.9073568 -0.04443238 0.4176608 -0.03994364 0.9052298 -0.06725214
169 0.4695979 -0.0365726 0.8818471 -0.02204545 0.4654998 -0.03604592 0.8815948 -0.06929108
170 0.5271248 -0.03857411 0.8489018 -0.004145978 0.5244023 -0.0320842 0.847319 -0.07761027
171 0.5749081 -0.04303383 0.8170795 0.00313998 0.58347 -0.03366572 0.8078343 -0.07637521
172 0.6204891 -0.04783233 0.7827504 -0.002663075 0.6354033 -0.0347279 0.7683251 -0.06879894
173 0.6578225 -0.0506832 0.7512203 -0.01920245 0.6750475 -0.02186425 0.7347438 -0.06312218
174 0.6962245 -0.0521091 0.7149903 -0.03667263 0.7215846 -0.00706591 0.6888512 -0.06891903
175 0.7388781 -0.04274245 0.6703505 -0.05350193 0.7663606 -0.001149352 0.6389779 -0.06631315
176 0.7783279 -0.02797038 0.6236765 -0.06671527 0.8120809 0.003155406 0.5805256 -0.05920098
177 0.8156943 -0.008493481 0.573734 -0.07348543 0.8506975 0.01235754 0.5227007 -0.05426815
178 0.8522146 0.01591627 0.5180283 -0.07157953 0.8873901 0.01204671 0.4564241 -0.06380258
179 0.8946426 0.04741286 0.4411272 -0.05266345 0.915825 0.01119784 0.3957188 -0.06742284
180 0.9306273 0.07463066 0.357565 -0.02258938 0.93912 0.01520282 0.3375207 -0.06246929
181 0.9550575 0.09714139 0.2798098 0.01162897 0.9550008 0.02763115 0.2901722 -0.05486422
182 0.9700047 0.113235 0.2106762 0.04340778 0.9700948 0.03390391 0.2329534 -0.05915303
183 0.9787589 0.1272827 0.143112 0.07313749 0.9815733 0.03764228 0.1780982 -0.05811834
184 0.9831241 0.1342029 0.08011585 0.09506916 0.9912875 0.04962526 0.1105361 -0.05165364
185 0.9837528 0.1387639 0.01478548 0.1129437 0.9954863 0.05382668 0.05337537 -0.05710244
186 0.9819898 0.1395829 -0.04098461 0.1205522 0.9975064 0.05545435 -0.01767253 -0.03991671
187 0.9782212 0.1413912 -0.09876366 0.1154877 0.9946693 0.05621177 -0.07710047 -0.03909829
188 0.9722118 0.1446896 -0.1529647 0.1023281 0.9873757 0.06769242 -0.1387129 -0.03557476
189 0.9611999 0.1508284 -0.2129893 0.08933768 0.9741234 0.07133827 -0.2100367 -0.04335025
190 0.9440199 0.1576965 -0.2802695 0.07353476 0.9570419 0.069497 -0.2780446 -0.04395764
191 0.921865 0.1666949 -0.34473 0.05948795 0.9346772 0.06941812 -0.3472293 -0.03148732
192 0.8968546 0.1749567 -0.4036093 0.04627723 0.908013 0.06180061 -0.41341 -0.02802373
193 0.8702641 0.1806898 -0.4570217 0.03350807 0.8752737 0.07527029 -0.4775127 -0.0145632
194 0.8395815 0.1860518 -0.5097551 0.02524543 0.8340474 0.08856063 -0.5445079 -0.005759897
195 0.7970207 0.1935692 -0.5713843 0.02844267 0.7963434 0.09309295 -0.5975253 -0.01159315
196 0.7488901 0.201857 -0.630537 0.02899038 0.762181 0.08966804 -0.6410077 -0.01220592
197 0.6987886 0.2096109 -0.6831775 0.03203572 0.7228993 0.09171358 -0.6846147 -0.01754958
198 0.6717446 0.2127066 -0.7088432 0.03250141 0.6712263 0.09335034 -0.7351827 -0.01572545
199 0.6374286 0.2165829 -0.7386499 0.03424758 0.6185824 0.08482294 -0.7810962 -0.007052806
200 0.5979114 0.2224018 -0.7689983 0.04099972 0.5461676 0.09149287 -0.8325535 0.01359261


==> images/bpm-neuroblast-noise_error.txt <==
1 0 0
2 0.751454457720173 0.232350482375962
3 1.49546980338205 0.464697502941419
4 2.22791302090757 0.697037601775925
5 2.94456933621978 0.929367322730193
6 3.64117665271611 1.16168321531688
7 4.31369567992832 1.39398183658503
8 4.95834512147985 1.62625975300531
9 5.57173758341422 1.85851354233467
10 6.15152229911109 2.09073979548796
11 6.69601305073338 2.32293511839277
12 7.20434713409547 2.55509613383524
13 7.67670858988894 2.78721948331001
14 8.11441019629379 3.01930182884289
15 8.52008577272174 3.25133985481087
16 8.89764008140428 3.48333026974887
17 9.25201822034362 3.71526980814077
18 9.58893792603317 3.94715523219661
19 9.91479584711527 4.17898333361592
20 10.2365244113791 4.31049036730585
21 10.5614096519572 4.42244269902729
22 10.8967777164602 4.53576737013731
23 11.2497074844758 4.21811326862873
24 11.6270653091519 3.5990482287413
25 12.0353621390083 3.02406211259903
26 12.4804073133434 2.73069437922778
27 12.9672530207915 2.77183494551688
28 13.5000726484009 2.68858250032621
29 14.0820839148151 2.75151888565896
30 14.7151531679374 2.62194050925295
31 15.3998260050373 2.656754063708
32 16.1353146439301 2.69602613010598
33 16.9195171322114 2.7100059792792
34 17.7492543275166 2.70722067356548
35 18.6207774658752 2.74014790815762
36 19.5296725389233 2.80396795729728
37 20.4708706127234 2.84922431491582
38 21.4389201482527 2.91350398848179
39 22.4282312951828 3.0104177314288
40 23.4336010792236 3.22730122491585
41 24.4504413437948 3.39170377732803
42 25.4740861178825 3.5984329456474
43 26.5003654048587 3.62230141491527
44 27.525906210254 3.56919389645447
45 28.5481045487555 3.36911927915107
46 29.5649956501417 3.18617184791514
47 30.5751603817104 2.93845786383331
48 31.5777875220196 2.65917980781929
49 32.5726843714505 2.30278425735143
50 33.559988949277 2.1654636106011
51 34.5400999984773 2.1871697187066
52 35.5134001785882 2.29146353083853
53 36.4801703225298 2.17724902212204
54 37.440433666227 1.98573032113335
55 38.3938660351949 1.80515321849159
56 39.3398544481642 1.73408097119439
57 40.27748046694 1.63373405546352
58 41.2056145017358 1.6816805869079
59 42.1230310239527 1.70856635718946
60 43.028613810518 1.82656795009259
61 43.921340716372 2.18136372823865
62 44.7995603101486 2.94334200505506
63 45.6620532007919 3.40108525784635
64 46.5080643808292 3.62602725433942
65 47.3382504227747 3.45933879273373
66 48.1541233888562 3.61254337422323
67 48.9578402604923 3.77281649725646
68 49.7517854184499 4.37882388279664
69 50.5386924216064 4.90403492365086
70 51.3213757277496 5.5079344977045
71 52.1022576315623 5.68648493141117
72 52.8824839933807 5.80248839535843
73 53.6625249929348 5.55100439420379
74 54.4425068851322 5.31073293276806
75 55.2221712298402 5.02288760006822
76 56.0009927017031 5.03956531887756
77 56.7784274946736 5.19089420974577
78 57.5542158757999 5.40344791216984
79 58.3286058927577 5.46113585196857
80 59.1025688624774 5.33596528241068
81 59.8779166048278 5.08445621094968
82 60.6571983054795 5.00590905054722
83 61.4433599569826 5.08553882135863
84 62.239496712071 5.02718632401763
85 63.0484954875276 4.80423564230844
86 63.872622086553 4.38614947643072
87 64.7132953131032 4.02964105647957
88 65.5709885130296 3.77624310880982
89 66.4450437282588 3.73860503003663
90 67.3337119014961 4.0660577223256
91 68.2344248488224 4.54354209980054
92 69.1440861235704 4.92712651767195
93 70.059655173873 4.81672427359904
94 70.9782165930821 4.45621478639044
95 71.8972301398914 4.19477677977779
96 72.8145868950728 4.1417095375345
97 73.7288001148836 4.16153352557596
98 74.6391365380172 4.32464547993402
99 75.5453955430734 4.50932155301714
100 76.4476522641564 4.6774255576365
101 77.3461111311511 4.73159122069559
102 78.2409532469857 4.94830527183747
103 79.1323080898146 5.44792297244303
104 80.0201441795165 5.93493029179067
105 80.9040267854226 5.7123796736239
106 81.7829643675093 4.88432759061802
107 82.6553662153474 3.89733258808629
108 83.5191718552185 3.51209899403756
109 84.3720251257714 3.20843142656351
110 85.2113256423165 3.60949821143771
111 86.034655497314 4.15436993289496
112 86.8400519716501 4.83462183706792
113 87.6261045676593 4.99158726977734
114 88.3912933717058 5.64108761425054
115 89.1346867615377 6.20888835124156
116 89.8560131102579 6.72869236982593
117 90.5557609393694 7.07100888060807
118 91.2350442622697 7.10480989582631
119 91.8954090777179 7.01757050362768
120 92.538592735623 7.08788173656052
121 93.1665858084763 6.99318140036637
122 93.7819176462291 6.89566781632879
123 94.3875302206755 6.28837137411185
124 94.9867112211923 5.95144063561394
125 95.5831002843738 5.63869508886462
126 96.1803188218473 5.44983536826946
127 96.7817717021596 5.10460402757296
128 97.3904936273484 4.77524646356195
129 98.0090137892494 4.33799743023002
130 98.6392344880857 3.60787342091542
131 99.2823065256226 3.03764720550839
132 99.9387647571902 2.5304845823297
133 100.60853132184 2.16250057461653
134 101.29092036028 1.51053726374354
135 101.984851296248 0.96542059560346
136 102.688979642518 0.729843760649602
137 103.401769454606 0.600006840407207
138 104.121599708487 0.54079660677136
139 104.846820051582 0.492315808324536
140 105.575868763786 0.958360579774784
141 106.307525963405 1.76390060856149
142 107.040928199489 2.23901734642578
143 107.775599770215 2.73944625327287
144 108.51164557442 3.04806098821778
145 109.249701778581 3.32709815949549
146 109.990812623131 3.08178797745822
147 110.736334811803 2.8695597275553
148 111.487680830491 2.67506570841962
149 112.246444332322 2.9469205077747
150 113.014417072928 3.35076225531958
151 113.793215878402 3.65827722632306
152 114.583975154579 3.7894795114832
153 115.387256141467 3.66870602525243
154 116.202901318737 3.64783421574431
155 117.030097179885 3.45404635757246
156 117.867634255172 3.38663955462195
157 118.713595847893 3.28102161741926
158 119.565589783485 3.21622987493769
159 120.421147221988 3.20198318693775
160 121.277940584489 3.1862325761944
161 122.133945483721 3.22820649979072
162 122.987515946546 3.24729895082826
163 123.837325469642 3.32749163141151
164 124.682563729194 3.48281117264506
165 125.522696372995 3.73943357210708
166 126.357431089914 4.16036456635006
167 127.186609746664 4.6418526459164
168 128.009952374449 5.00544841156828
169 128.826517701221 5.24928430450313
170 129.634537313699 5.42844827898513
171 130.431917822492 5.54885761968287
172 131.21574620871 5.62648011995931
173 131.982551171807 5.76059289393359
174 132.728438219327 6.31943184914902
175 133.449398145562 7.20154123538881
176 134.141874452397 7.78448964827625
177 134.803057857333 8.13926944959838
178 135.431193123788 8.33865513111343
179 136.025985114339 8.43874452350324
180 136.588764355961 8.40549319482831
181 137.122356776235 8.00266616105159
182 137.631065162258 7.54211902018761
183 138.120620388999 7.01415110371491
184 138.597626418342 6.63132192578245
185 139.069188678337 6.54381335961619
186 139.542341316084 6.434950172027
187 140.023473880759 6.42059867260953
188 140.517896771066 6.30752517787849
189 141.029923687401 6.40285505191348
190 141.562641948244 6.35204907090098
191 142.117834881764 6.27686184591154
192 142.696381524342 6.07375957518052
193 143.298270120109 6.10851679210153
194 143.922762673829 6.5347396976332
195 144.56843179464 7.50885446756073
196 145.233059518589 8.41991732678327
197 145.913755468274 9.09638173074854
198 146.60711942665 9.29317593681964
199 147.309233304789 9.66694412126645
200 148.015759483415 10.1483584349686


==> images/bpm-noise0_angle.txt <==
1 0 0 0 0
2 1.73510200124023 1.56661767051782 2.05590555043945 2.05590555043945
3 3.47920496347454 3.29330293214278 4.11181110087901 4.11181110087918
4 5.23610476195925 5.13456784114451 6.16771665131841 6.16771665131829
5 7.0091670655873 6.92261894021303 8.22362220175794 8.22362220175794
6 8.80171219597102 8.77786425692715 10.2795277521974 10.2795277521974
7 10.6164295923625 10.5284061024489 12.3354333026369 12.3354333026369
8 12.4551513122388 12.1933228347896 14.3913388530764 14.3913388530764
9 14.3188511321518 13.8299298294182 16.4472444035159 16.4472444035159
10 16.2076961719298 15.4881513072792 18.5031499539554 18.5031499539553
11 18.1210698091218 17.8268317398255 20.5590555043949 20.5590555043948
12 20.0578569552653 19.2882937897542 22.6149610548344 22.6149610548343
13 22.0165062572695 22.0521951667748 24.6708666052739 24.6708666052739
14 23.9951590243305 24.75459354352 26.7267721557133 26.7267721557134
15 25.991673454616 27.0083777609231 28.7826777061528 28.7826777061528
16 28.0036022781434 29.2382674048311 30.8385832565923 30.8385832565923
17 30.0283394266594 31.8643506525046 32.8944888070318 32.8944888070318
18 32.0632276535673 34.0537196166809 34.9503943574713 34.9503943574713
19 34.1056342610594 36.367137865624 37.0062999079108 37.0062999079108
20 36.1531328126297 39.0622054583503 39.0622054583503 39.1838573562241
21 38.2035499269985 41.4093297642325 41.4093297642325 41.6601673545288
22 40.2550042836266 44.2229117476438 44.2229117476438 44.32684466849
23 42.3058086697508 46.6858976382455 46.6858976382455 47.1273331769825
24 44.3543623119244 49.3213449864606 49.3213449864606 49.5508804850011
25 46.3989616618891 51.1373964841019 51.1373964841019 51.794495932618
26 48.4378804222113 53.1444668459145 53.1444668459145 53.751903563202
27 50.4694135505407 55.0234655669702 55.0234655669702 55.9908353906431
28 52.4921046705132 57.4107785736745 57.4107785736745 58.0962056174703
29 54.5048837124429 59.1476032593318 59.1476032593318 60.4370624003394
30 56.5070953376684 61.1070937274657 61.5464610399704 62.8184349857601
31 58.4986151931188 63.4709205764064 63.9795733931507 65.6506104887229
32 60.4796611930392 65.9951728449972 66.3491677299776 68.2464230937139
33 62.4508314236577 68.4262556828767 68.3569272559848 70.7138818553848
34 64.4131229719948 70.4344983218856 70.4313420486639 72.9154583028877
35 66.3678163571284 72.4569088310555 72.4655418097304 75.3511588064651
36 68.3163038423882 74.6898826347163 74.7694162354503 77.7008333077626
37 70.2599395443475 76.5641240542434 76.8126607941842 80.0294447789838
38 72.1998529417399 78.4429420223588 78.7810195432024 82.3565784681127
39 74.1369191546434 80.1799071411846 80.9186165479036 84.9225636752333
40 76.0716458611768 82.123426304825 83.5149579665093 87.6656037221108
41 78.0040168753701 84.3282927929484 85.5419952103299 90.2119798761274
42 79.9334004564009 86.3756032276161 87.7510896255293 92.5440703341186
43 81.8586580388141 88.9966550492524 89.7655823033577 94.8750746787114
44 83.7782934567109 90.0374618893408 92.0399065014626 97.1866837986328
45 85.6907128982745 92.1843469834476 93.931282377027 99.4791570520927
46 87.5945662361053 94.3664626270899 96.0850270262301 101.664389551278
47 89.4890426496708 96.1849953012266 98.3477693385231 103.772805904356
48 91.3740800165513 97.9380868570708 100.250862137383 105.921354382155
49 93.2498082557391 99.2089202875723 102.470456775837 108.268172048197
50 95.11697349443 100.389305481447 104.715609484812 110.422768736085
51 96.9769473463636 101.509131517875 106.775254489076 112.482580642229
52 98.8316825722987 102.493828793136 108.942283222899 114.058164911452
53 100.683488962956 103.52888014021 110.467302630358 115.717364280631
54 102.534762262701 104.911579945776 112.278808270772 117.501363274529
55 104.387827684927 106.724377751475 114.246288339689 119.291706108536
56 106.244782474421 108.618050407352 116.181284273306 121.185862046192
57 108.107190830538 110.478505134626 118.079787361284 122.803613712273
58 109.975929248191 112.202428651561 119.909252170802 124.37646796854
59 111.851143508386 113.847266060953 121.718211084549 125.775138755298
60 113.732410503286 115.399680276783 123.564969712579 127.343717676803
61 115.618705881312 116.998597908351 125.694948021496 129.208088735039
62 117.508461280644 118.44491176349 127.593979786554 131.265580473975
63 119.399472478345 119.951085482341 129.862565693691 133.32974951793
64 121.28881405878 121.421915026748 131.95344945471 135.311307718728
65 123.173025595046 122.818678427712 134.046319790858 137.323593100039
66 125.048441399575 124.373295581956 135.950298334115 139.22306644068
67 126.911660259547 126.127430036121 137.754016858427 141.001988601716
68 128.759640242909 128.27200185871 139.833017864033 142.683028770936
69 130.589884364205 130.009405818956 141.81604424642 144.351470441438
70 132.400703511939 131.369568471927 143.773195627116 146.163445977289
71 134.191136407802 132.691233075898 145.719276924121 148.334334537678
72 135.960874344978 134.372509398194 147.883810887479 150.674870819558
73 137.710353024993 135.556279007642 149.906495335539 153.037360894548
74 139.440644368385 136.195128672434 151.807825996953 155.401636713953
75 141.153282300418 136.470548658555 153.945034455763 157.611788964855
76 142.849885502747 137.343822804635 155.731893452346 159.50232604832
77 144.531842256942 138.588750087009 157.253680708541 161.10067265919
78 146.199956731284 140.043009704939 158.866036094761 162.862943030064
79 147.854824842024 141.689566105586 160.923695797487 165.026588743574
80 149.496528836833 143.184930305706 163.215968820714 167.326901145116
81 151.124805131427 144.893848066592 165.048812839325 169.711545677002
82 152.739210229355 146.569544898875 167.019630708691 172.151738883348
83 154.339234215219 148.507568151937 169.045361938776 174.813217479856
84 155.924420988951 150.131148291347 171.062460447353 177.429188714277
85 157.494486994303 151.499859051794 172.733485894337 179.930826294955
86 159.049581394456 152.601853899147 174.619281969729 177.821695141914
87 160.590497641326 153.725207204756 176.179037278919 175.508626536612
88 162.118657823899 155.146561180193 177.664148242152 173.577267443712
89 163.635892116932 156.147309386782 179.583871492035 171.63162327897
90 165.144278410719 157.428332078947 177.948860086625 169.789498906754
91 166.646091145905 158.317068621505 176.244428333971 167.632307145205
92 168.143750433955 159.816728305412 174.569345601321 165.310516332482
93 169.639751186673 161.701140925107 172.557645367409 162.75602451006
94 171.136417606124 163.533444804259 170.310700242058 160.403851612769
95 172.63580719367 165.307839699948 168.748380795052 158.259501862089
96 174.139542354039 166.960560361076 166.678906881962 155.960707669987
97 175.648956532442 168.102282597317 164.775901373649 153.960412387846
98 177.16513982384 169.805103479724 163.282163832553 152.283856371031
99 178.688963625458 171.791202066378 161.795685693015 151.140663322187
100 179.778876730049 173.743411827836 159.700650320758 149.808000334618
101 178.237761482577 176.330001085028 158.092460587186 148.369721870602
102 176.687175658035 177.995990291027 156.755370189994 146.867130604907
103 175.126380693273 179.402075515771 155.45149842088 144.752170146926
104 173.554512849698 178.629361578945 153.345323179078 142.442678024012
105 171.970661051947 177.198490301014 151.525894120966 140.074609288544
106 170.37396561472 175.947435266946 149.495050141669 138.179443801594
107 168.763587181856 173.965254692374 147.579897295132 136.482420464422
108 167.138670134385 172.458757344466 145.90456659171 135.138527880668
109 165.498308566999 171.158439150206 144.49124090104 133.814361999643
110 163.841510026186 168.89220716972 142.685651395975 132.243567710667
111 162.166756044221 167.450154438291 140.53204879435 130.461067939217
112 160.472201502786 165.918882995726 138.812898693031 128.462645609805
113 158.755668487006 163.887497131273 137.082949478492 126.475272576875
114 157.014689768158 162.057536574449 134.928709839305 124.322730796377
115 155.246571053369 160.421811686865 133.02174443205 122.48584560911
116 153.448476653884 158.967447929544 131.161475176676 120.660817649094
117 151.617714553098 156.979262944401 128.927997553013 118.869053178966
118 149.751897774465 154.776748759306 127.011964548357 116.95416252393
119 147.849290416345 152.396631430672 125.230646559932 115.038285543832
120 145.909032139355 150.345446139412 123.352326874928 112.879850820233
121 143.931322412601 147.862143493481 121.014909398245 110.351208605707
122 141.917676660254 145.536170106067 118.640617785366 107.465609774228
123 139.870828469942 143.186896575197 116.082819324974 104.643177818319
124 137.794618602301 140.851723939182 113.857332173601 101.577516828512
125 135.69357253395 138.18879771179 111.408877798884 99.0834545481726
126 133.572721021921 135.671333660678 109.248221785077 96.5864768551765
127 131.437351302009 132.797894030436 106.800426573627 94.3476765819697
128 129.292850543594 130.131831099489 104.640827052693 91.697875287265
129 127.144237740609 127.495175546288 101.831361087615 89.1339328630832
130 124.99581672192 124.846923348331 99.3065949981689 86.5968742145539
131 122.851003310004 122.156133453539 96.9949176924715 83.9155468431269
132 120.712314384495 120.002025581064 94.3493222923822 81.223625434217
133 118.582971193498 117.846254282624 91.9754200313708 78.2805770660649
134 116.465215457588 115.48063534688 89.5323817052349 75.8208010048075
135 114.360331300637 113.173084309669 87.4391177944261 73.3969100100742
136 112.268791312665 111.040480805703 85.1612356380012 71.4039763142447
137 110.190346852633 108.725400043578 83.0904374467923 69.2066715446123
138 108.124304296835 106.506274310286 80.8247206570469 66.873221040878
139 106.069605146552 103.967702593266 78.1474195442309 64.5808554711868
140 104.024864452544 101.320480978271 75.9768225289947 62.1155603330446
141 101.988522735729 99.0074201325189 73.4674256993084 59.7665174322822
142 99.9589329015567 97.0076144234909 71.332983513034 57.7335285820402
143 97.9344523991933 95.3914114859378 69.3876185121227 55.6818481282166
144 95.9136477550512 93.7468023954268 66.9251603348345 53.9764210564496
145 93.8953318534998 90.2486197959228 65.0965379048003 51.9993747475503
146 91.878628465867 89.4402687740533 62.8112992365505 50.2466964205727
147 89.8632203458141 88.0085130888657 60.6667775048562 48.3265416933644
148 87.8495036602559 86.1979647161854 58.5780222050644 46.3938772062621
149 85.8385879614428 84.6303090501589 56.3920233512578 44.5111089947485
150 83.8322000635739 83.1937861077233 54.2409423443656 42.3623375942944
151 81.8323622747689 81.4474841285762 52.0407312283536 40.058599962073
152 79.8412478777109 79.4779433579792 49.5612681260855 37.751973745265
153 77.8610053064122 77.6032741906625 47.3932909991146 35.7862250969513
154 75.8935068496663 75.7118823032448 45.4189208362532 33.8408645613705
155 73.9402212888725 74.2640475058681 43.1321588716674 31.9633560666104
156 72.00217713773 72.3827708999874 41.1031281964633 30.053918695738
157 70.0800109706759 70.8140799362705 39.0991525525872 28.2524017851281
158 68.1740234938996 69.7050007944301 36.923001182918 26.3837443201303
159 66.28420448955 68.3990054194273 34.9339023812691 24.5560130956157
160 64.4103809203843 67.0727526695702 33.0933922382775 22.5757342641275
161 62.5522770865292 65.6951831435617 31.4127183099435 21.0457582217514
162 60.7095534071678 63.9949019067946 29.7562415484103 19.4549630706584
163 58.8817831608393 62.0700165697455 27.5751717541025 18.2277754689424
164 57.0679435168415 60.6091789321589 25.7005766439728 16.7932280499332
165 55.2671551926984 59.0786337301499 23.9392904515631 15.5550098293143
166 53.4786374563833 58.0433822710232 22.4510881424038 14.2298485938195
167 51.7014617645254 56.4346283111021 20.5785990783762 12.8873375882302
168 49.9343096836999 54.5972316902396 18.8126875762308 11.7248729554917
169 48.1752202497598 52.7870201252198 17.5547467923096 10.6277239496215
170 46.4214474721467 51.4075418080314 15.2526283981703 9.7872400217325
171 44.6693154005284 50.1137108052454 13.7795059427568 9.08660984606111
172 42.9142181295425 48.532494391874 12.0331281695666 8.89589022520993
173 41.1508829916595 47.5618429376291 10.6347655897097 9.13986842926319
174 39.3736370478474 46.6552985297612 9.64369855630493 9.750115739946
175 37.5767870666166 45.426301110113 8.91878377867427 10.5621314603333
176 35.7549812054817 44.3567702706452 8.55004496119131 11.6826881182259
177 33.9035507982692 43.1750807756785 8.61707439236083 13.166744734643
178 32.0187735705081 41.5405497924415 9.32151716648953 14.862809892863
179 30.0980964383684 39.8287856045161 10.269691850736 16.8159350902943
180 28.1404859008663 38.5994305711847 12.1623504374398 18.7535911404738
181 26.1466896454969 36.6794974171443 13.8778774244665 21.049436779306
182 24.1195011357051 34.7199048480907 16.1223637633539 23.2018139668404
183 22.063945229996 33.4139790705006 17.8382594368419 25.409950274657
184 19.9872950265511 32.066140472473 19.7771010385088 27.6293800211984
185 17.8991885358173 30.6783286365452 21.9497845678556 29.932030073895
186 15.8120167641832 29.1770647876089 24.1610103019231 32.1634691403745
187 13.7422463769033 28.2858900440125 26.6098266418444 34.3587238421211
188 11.7133810048969 26.190950963633 29.0705015236171 36.4528373920106
189 9.76204750731111 25.5032813823031 31.0616254374918 38.4826381448794
190 7.95213802868469 23.0126866499627 33.2747516849337 40.4106495362967
191 6.40538794778511 20.7227071520026 35.8397255875033 42.4525962674653
192 5.34806555244186 17.843232665652 38.4092076002391 44.5083910838289
193 5.08068091958727 16.8677869543341 40.5728099525272 46.5287673098544
194 5.69813908864796 16.5341733153174 42.7786902971831 48.4147569008305
195 6.95281643053348 15.284604930149 44.7414607462435 50.3860576992733
196 8.55561310542223 14.2122140900042 46.9960731884891 52.3248649957596
197 10.3357613512747 11.7855021982386 49.2601248586763 54.3487569870337
198 12.2092093082641 10.723277796853 51.575152360786 56.2805987294907
199 14.1357078638733 10.5055508940163 53.6970024033286 58.2441141966442
200 16.0964966820882 10.3284464034297 55.8493765365345 60.1677742461683


==> images/bpm-noise0_error.txt <==
1 0 0 0 0
2 0.0720664453202778 0.249866938125023 0.334448456524502 0.334448456524502
3 0.135998453865381 0.335845936023611 0.668857966275703 0.668857966275703
4 0.188558153827024 0.30539200826909 1.00318960356314 1.00318960356241
5 0.227359576946353 0.319906758848696 1.33740448486215 1.33740448486215
6 0.250876532506649 0.293185600662972 1.67146378988053 1.67146378987966
7 0.259753748918123 0.36712207633408 2.00532878260774 2.00532878260774
8 0.258591534969831 0.518474958975069 2.33896083234862 2.33896083234862
9 0.258713260350532 0.68226831435666 2.6723214347245 2.6723214347245
10 0.279273055794329 0.848324129058563 3.00537223264161 3.00537223264161
11 0.338252529010944 1.0683542426021 3.33807503722442 3.33807503722421
12 0.439975379005896 1.40696817877919 3.67039184869987 3.67039184869987
13 0.578474301447368 1.63608441804901 4.00228487723492 4.00228487723528
14 0.74645624296818 2.22800904779343 4.33371656371703 4.3337165637172
15 0.938204263879774 2.68723546541177 4.66464960047181 4.66464960047181
16 1.14915225846317 2.86394485836195 4.99504695191478 4.99504695191478
17 1.37541825397531 3.86880465132879 5.32487187512786 5.32487187512799
18 1.61351441443422 4.29558110693664 5.65408794035532 5.65408794035532
19 1.86013663533064 5.31052409818333 5.98265905141358 5.9826590514137
20 2.11231083131432 6.31054946600885 6.31054946600885 6.35619514447083
21 2.36747559212039 6.74670128292181 6.74670128292181 6.91634232703644
22 2.62347900979814 7.56800188725606 7.56800188725606 7.62413895967537
23 2.87847493550597 8.15720038089431 8.15720038089431 8.51135963419918
24 3.13075545827538 8.95072107341669 8.95072107341669 9.10275570435901
25 3.37858067793226 8.95292968592805 8.95292968592805 9.55859752399211
26 3.62027702216235 9.19502416577704 9.19502416577704 9.78964372381052
27 3.85427267750969 9.39396244662787 9.39396244662787 10.2758542751936
28 4.07929435108664 9.95340091421917 9.95340091421917 10.6214524058407
29 4.29446898271898 9.89756285164535 9.89756285164535 11.1389489551961
30 4.49934650987916 10.013182766122 10.5105068402578 11.6733082199616
31 4.69399868588951 10.4882921152836 11.0862118909639 12.5331967914295
32 4.87882183308133 11.1186765734318 11.4626014704577 13.128676420968
33 5.05456217526236 11.6370177939145 11.5536699998016 13.5910981720625
34 5.222278179206 11.8419446542717 11.6884398217024 13.8721618019465
35 5.38320719820719 12.0620173054668 11.8842102973336 14.4327487321152
36 5.53863598948841 12.496303737967 12.3518733417287 14.9549865705579
37 5.68971533388842 12.5734064799274 12.5694926589695 15.4798789033928
38 5.83731403292736 12.6895990737924 12.729910459888 16.0111193289631
39 5.98201961795499 12.6549336916029 13.0711869388441 16.7847283642216
40 6.12404749471844 12.7989503114507 13.8623435077243 17.7494985097935
41 6.2631383789022 13.2244573517093 14.1205633664369 18.5320213261526
42 6.39848361878841 13.5261898579692 14.5275153760153 19.1152424754563
43 6.52884059293292 14.333363871431 14.7673951107764 19.7011194604991
44 6.65271212175957 13.6832261025597 15.2559140862603 20.277806706931
45 6.76861338582738 14.0705815516055 15.3836890237971 20.8488221637296
46 6.87539060735136 14.4903328031449 15.7731530763325 21.3221583130365
47 6.97249077214889 14.5090111288788 16.2874596467009 21.7346692196458
48 7.06014576467255 14.46221712489 16.437829842975 22.1877271728154
49 7.13880262271379 13.9972284000697 16.9140027371267 22.8027775653225
50 7.20948201156273 13.5141556730715 17.3528817396943 23.2149409389103
51 7.27378803622178 13.0217376748378 17.6688296028061 23.5164336768606
52 7.33384575839205 12.4032381591772 18.0863183037888 23.3439101579677
53 7.39203434281053 11.8294339291288 17.8544684969019 23.2346278780848
54 7.4507549520167 11.5209463626435 17.9187001210646 23.209098932431
55 7.51227566088525 11.5242443255261 18.0702625058051 23.1886169161738
56 7.57854457760758 11.5404117999667 18.2173876549939 23.2278158502277
57 7.65086421530326 11.4945011199183 18.2914198946382 23.0106329201843
58 7.72979677231031 11.4094160848823 18.3348986692515 22.7379934615168
59 7.81520553944089 11.2367470589355 18.3350506812646 22.3073284495868
60 7.90635794315716 10.9544123263166 18.3514422845946 22.0036986178421
61 8.00195825328109 10.7618696322491 18.6170426307206 21.9913633719249
62 8.10027296707865 10.4540290502085 18.7395677784706 22.1704280619234
63 8.19901317939808 10.1984718920305 19.1900498609956 22.3911420250648
64 8.2952281722781 9.95138696970603 19.4950600515188 22.5253593123516
65 8.38544570807743 9.66713994991995 19.7779128944112 22.6869504211372
66 8.46609047679159 9.4403417866405 19.8475236557318 22.7314323213592
67 8.53389653432805 9.36539937063083 19.8094814258105 22.6516718151971
68 8.58591824495687 9.57071100999879 20.0399354781532 22.4856246847787
69 8.61970441032587 9.37068108139738 20.1807783362497 22.324467200465
70 8.6335671130363 8.80228691417011 20.332629496926 22.3485934757485
71 8.6266237166674 8.15917072410308 20.5267881475393 22.7462314829906
72 8.59873458380141 7.84602798530618 20.8815168310895 23.3198589934638
73 8.55046598599728 7.13031657215982 21.1060149520707 23.8892002856736
74 8.48296473679635 6.03293661371645 21.1806325048411 24.4564167255226
75 8.39780331088446 4.74025262777654 21.5048088171195 24.8615023768194
76 8.29659002735071 3.96152778519542 21.4730353953778 24.943336832206
77 8.18065303213681 3.42061108991416 21.186062552447 24.7165454370067
78 8.05077331110668 2.9436369619607 20.9850025762121 24.6465797500577
79 7.90766590298809 2.55426638584261 21.2234044743285 24.9827803049886
80 7.75156801902404 2.09951804553436 21.7177511933139 25.4662626136609
81 7.58248554520795 1.68422238559492 21.7527586752497 26.043957285461
82 7.40036640962118 1.33465919883724 21.9103034067608 26.6758894648833
83 7.20516434710687 1.37700898603142 22.1340661682704 27.5295823125954
84 6.99686748213921 1.35761570754728 22.3577284959307 28.3326332779613
85 6.77562988691174 1.19109835888252 22.2231758104112 29.0265368019368
86 6.54206171503225 1.19903979446395 22.3169847544409 29.4631417464589
87 6.29742685195597 1.54022621181094 22.0964466559905 29.9675462190228
88 6.04364412753545 1.67662027414298 21.8065310111885 30.0895782358917
89 5.78298185083759 2.36370894083407 21.9375695544816 30.2181881682076
90 5.51790707436083 2.84794086566017 22.5798732495734 30.2324673788346
91 5.25116241611135 3.7300659629752 22.4740679227233 30.5601511462685
92 4.98560104056271 4.02771386261003 22.3353290357701 31.0540735056107
93 4.72417203868232 3.94140894817599 22.5126066634877 31.7786717179906
94 4.4697910592069 3.89947039779368 22.9190097324912 32.3032487820129
95 4.22517842585654 3.91948028827135 22.6567715625243 32.6296965203828
96 3.99279685858352 4.05657508855592 22.8975259799042 33.1231118397532
97 3.775344136073 4.70372179574664 22.9810449818857 33.321239823988
98 3.57553345687128 4.80190119990748 22.6646302308999 33.2026719629347
99 3.39607296252577 4.61224368457689 22.3588200374131 32.5597949732563
100 3.23939126193083 4.4604707746068 22.7026957644074 32.126826744518
101 3.1074138764253 3.67329111432576 22.5435793192744 31.8199079542066
102 3.00123156126065 3.80550833085922 22.1365659991693 31.5900981442105
103 2.92122068128528 4.20349292713952 21.7046074394251 31.9992179255173
104 2.86706035599386 4.23411401502546 22.0547637581329 32.6162437131519
105 2.83736476521764 5.16078014750448 22.1037608517658 33.30980079715
106 2.82951235662765 6.04061783257645 22.3970748795926 33.511278482895
107 2.84007678110305 6.05504118608188 22.5646685787651 33.5360178279787
108 2.86521205864201 6.81886492619665 22.4825359563077 33.24697072328
109 2.90094813075865 7.65222436411845 22.1903596559126 32.9303915245984
110 2.94345195526767 8.14177632204919 22.2358709801142 32.8759100217546
111 2.98929998238258 8.98870674310072 22.6750193100904 32.9960490074901
112 3.03566235987522 9.25442478454184 22.7004575616908 33.3562824275089
113 3.0802252712892 8.92722511835428 22.6695233286526 33.6528137810693
114 3.12105505687374 8.68932015457611 23.0188645754729 34.0886394308218
115 3.15664372226858 8.69848585804188 23.187574716861 34.1999242888344
116 3.18614878334582 9.02577649478718 23.3587060927865 34.2813072335259
117 3.20952966715869 8.66828529063393 23.8123703492897 34.3083230822589
118 3.22762706805062 8.0036946928582 23.908037448503 34.411165870008
119 3.24255132817669 7.32505457795709 23.9213719216741 34.5760178876632
120 3.25799089212723 7.01469956493381 24.235759705556 35.018241216815
121 3.27903032690436 6.18063797441132 24.8572586330066 35.8135268117847
122 3.31156590481559 5.73391201853052 25.2892371978766 36.8812326999748
123 3.36155233484952 5.54639960446324 25.8934051174881 37.8168648779286
124 3.43419560117577 5.25829127972169 26.2199654086662 38.986541868694
125 3.533270127872 5.13618775157641 26.8015681592726 39.5701815622035
126 3.66054943122403 4.71314411498494 27.0832303429141 40.1848600090043
127 3.81565844319003 4.65152971603244 27.678934015649 40.5515113610286
128 3.99611955134911 4.88443616022999 27.9810972946039 41.3230017601841
129 4.1978153456629 5.38350199267325 28.9114385122917 42.0261207514484
130 4.41585908711525 5.80595709938172 29.6201140745044 42.7183862064995
131 4.64557567881534 6.38443224253596 30.1090765375303 43.5695173008379
132 4.88296400664448 6.70873741249424 30.9052113771893 44.4092628059732
133 5.12367392885621 6.9727472046662 31.4351853778411 45.4778557139782
134 5.36427611124662 7.33947615353601 32.0282410325503 46.0691009432623
135 5.60224252180724 7.55767166770561 32.2931266525128 46.6538815741881
136 5.83598057409902 7.7161948784069 32.7683413531832 46.8398793576308
137 6.06477612250604 8.08617536786678 33.0208114613462 47.2556319359026
138 6.28847501675574 8.47603199226301 33.4913677444199 47.7997962342407
139 6.5073644688288 9.11278380352235 34.3806857352107 48.2959539858767
140 6.7221904730456 9.81944845932708 34.74952362608 48.9844161488034
141 6.93402204202981 10.2439223866593 35.5198998505308 49.6132331840583
142 7.14413082522694 10.4156577501186 35.9217092620974 49.987728106969
143 7.35376049189811 10.2641680359151 36.1392978834146 50.4131205306319
144 7.56400719037203 10.1811402227155 36.857265492201 50.4922552357025
145 7.77576293146162 11.9728911206129 36.9560236847386 50.8489925398953
146 7.98954686457032 11.1004248517129 37.5019987455142 51.0010534687733
147 8.20528682417231 10.8555991640096 37.9327179790628 51.3397628276931
148 8.42221619993159 10.9037838140941 38.2865920733757 51.6961572359851
149 8.63886178570683 10.8262209047874 38.7393099976499 51.913783355147
150 8.85314480203133 10.6489842074266 39.0583646318943 52.3353511281947
151 9.06269077710303 10.7230928227637 39.4680552332317 52.874203722626
152 9.26495418297474 10.980736510799 40.1625894719561 53.436989783251
153 9.4574138141439 11.0802022637948 40.566402885445 53.6474597989884
154 9.63785094902956 11.1270919306343 40.7829632749063 53.7993772939314
155 9.80447871190557 10.7820271671443 41.3090273438573 53.9157795574955
156 9.95599329574729 10.8468096530901 41.6495564523607 54.0730260660217
157 10.0915772923028 10.6243866911638 41.9236827857613 54.1512673203583
158 10.210862320116 10.0001165265432 42.3520178888915 54.2735060397657
159 10.3139255775441 9.45268244485079 42.6124050902192 54.3266048268404
160 10.4011532639121 8.89302341909821 42.7046443296513 54.5712182212918
161 10.4731192432669 8.36007721041479 42.657949618172 54.3571993658951
162 10.5305480741907 8.09152914961078 42.5842067728171 54.2782474968336
163 10.5743402417444 8.02817880190741 43.0194211274436 53.7991991097845
164 10.6057366848631 7.61364283072577 43.1611560441882 53.5615083882809
165 10.6258433027069 7.28030591164249 43.2278980420022 53.1113740606203
166 10.635712246248 6.59073079428688 43.0112730768172 52.8068518928322
167 10.6364934494288 6.31969988380628 43.2331021312354 52.6528014157822
168 10.6296111460953 6.2432212288135 43.3818926703883 52.4603253257347
169 10.6170626253766 6.15868560613023 43.0237962257113 52.4196624715157
170 10.6015762155266 5.73719940651463 43.8221952233238 52.3231435873417
171 10.5865845744191 5.22423534267368 43.8687954867766 52.5557608451978
172 10.5760328018614 4.92333506068252 44.2965982525599 52.6996037809271
173 10.5741946682696 4.0589110402763 44.6241944828549 52.9350834249168
174 10.5856544288785 3.29081148651599 44.7595035546547 53.073328951293
175 10.615023834645 2.79064684088073 44.9199201289955 53.0752437770441
176 10.6667378296548 2.37353441574968 44.9963029260922 53.1877732076425
177 10.7449250138466 2.09628305288162 45.1278318796307 53.5742809384354
178 10.8532471727642 1.77669521211861 45.9246535029717 54.0172859062375
179 10.9947183805572 1.72067837528933 46.0297427955844 54.581701669771
180 11.1712854844066 1.5457870017591 46.948209036968 54.9643034181901
181 11.3836534881428 1.17235785059516 47.4076037038163 55.6752702478297
182 11.6312536899743 0.863974466561314 48.3586061102276 56.1986336795814
183 11.9120774238176 1.05264155505636 48.5746868449182 56.7649313206185
184 12.2228719152073 1.72467124306573 48.9786009312576 57.3225802302712
185 12.5594498681634 2.36122608240589 49.5936972055049 57.9445861629197
186 12.9170288811476 2.59292478959328 50.1733779340473 58.4829569916983
187 13.2904409116515 3.51556327762276 50.975040867491 58.9659667929278
188 13.6742727317743 3.34053676637778 51.7534771088612 59.3361758653477
189 14.0633480562765 4.44686889887575 52.020811434399 59.6281359603522
190 14.4529989981198 3.38443541584247 52.5033913484467 59.8113815111444
191 14.8391033518372 2.72602996570853 53.3487887085691 60.1083877460373
192 15.2180579249103 2.21753562518107 54.1954808034498 60.4173075499699
193 15.5867356907696 3.27431505864528 54.6251885102225 60.6849519738941
194 15.9426013521276 4.60703055227746 55.0850572866139 60.8147143266718
195 16.2839338521276 5.47350563121907 55.3025503180488 61.0250468173077
196 16.6100988997329 6.18501964070029 55.8041259253151 61.1985582500552
197 16.9219190329997 5.10553073455673 56.3112380389049 61.4525090583344
198 17.2213743729476 5.62865606657752 56.8678211032988 61.6114585057225
199 17.5117266832121 7.09553677958321 57.227307849186 61.799581996588
200 17.7974310508683 8.61017325260515 57.6149477267386 61.9460742627372


==> images/bpm-noise1_angle.txt <==
1 0 0 0 0
2 1.05025255419512 0.756766394897949 1.57580909078444 1.57580909078444
3 2.1081116408968 2.11063770716638 3.15161818156822 3.15161818156822
4 3.17783677314084 3.91560990430207 4.72742727235228 4.72742727235228
5 4.26379661031044 5.3357998046546 6.30323636313646 6.30323636313634
6 5.37041054933829 5.91639523026502 7.87904545392057 7.87904545392057
7 6.50189167694085 6.2097076753246 9.45485454470469 9.45485454470462
8 7.66221917036439 7.09064009175963 11.0306636354887 11.0306636354888
9 8.85499307795914 8.4512306512537 12.6064727262729 12.6064727262728
10 10.0827995594678 10.086680858284 14.182281817057 14.1822818170568
11 11.3475384510128 12.6016310780292 15.7580909078411 15.7580909078411
12 12.6502569372051 14.8217650821338 17.3338999986252 17.3338999986252
13 13.9909075892007 15.1791084674889 18.9097090894093 18.9097090894092
14 15.3681975679106 17.1423335025908 20.4855181801934 20.4855181801934
15 16.7793803062604 19.3465269888019 22.0613272709775 22.0613272709774
16 18.2203830917689 21.7471507493409 23.6371363617616 23.6371363617616
17 19.686023768 23.7945746056215 25.2129454525457 25.2129454525457
18 21.1701990484074 25.248731879015 26.7887545433298 26.7887545433299
19 22.6660436391287 27.5790577956307 28.3645636341139 28.3645636341139
20 24.1661586056615 29.940372724898 29.940372724898 30.0405003476992
21 25.6628045734607 31.6806579322009 31.6806579322009 31.7243839996039
22 27.148260507758 33.4086063396169 33.4086063396169 33.4240884016968
23 28.6151166434068 35.0407247244906 35.0407247244906 35.5958178115368
24 30.0562465551383 38.019886697615 38.019886697615 38.1620860544706
25 31.4649089611223 40.4085533228375 40.4085533228375 40.7177552969643
26 32.8350630321961 41.7946759469829 41.7946759469829 43.0069410965559
27 34.1614208838564 44.0422368714774 44.0422368714774 44.8266524923465
28 35.4396651239416 45.5056126037115 45.5056126037115 46.8457320484189
29 36.6665648665345 47.4776648880525 47.4776648880525 48.5690807864425
30 37.840292923904 49.3349109061283 48.7655102069288 50.5423717514048
31 38.9603878778476 50.6823101013256 50.6028061874308 52.2514596090487
32 40.027802393306 51.2839902969254 51.897083641422 54.0481882503141
33 41.0448357820426 51.9270843721962 53.2477382885022 55.9713295640961
34 42.0148622218607 52.9757524306221 54.9430286712647 58.1323383244229
35 42.9418349574421 53.7653976691995 56.2306484389963 60.2224487586752
36 43.8303828649247 54.378251909289 57.6696346500452 62.1442120423596
37 44.685783828 55.1737614071651 59.1342213830652 63.87198740529
38 45.5136853624224 56.0173041693916 60.285515962671 65.6477968358532
39 46.3198524525449 57.2513982291817 61.5349818226365 67.2956186235531
40 47.1096411368079 58.9322327304046 62.8287111715953 69.0589144980223
41 47.8877658242257 59.8061462461148 64.0099895396151 71.0823915040449
42 48.6589991035199 60.5536056613386 65.3354926367063 73.1353895553931
43 49.4275846032534 61.5460603722735 66.6901499570437 75.1454648045553
44 50.1969265305374 62.7661352943553 67.6731025866018 76.9817172745301
45 50.9696253524195 63.8205587305277 68.779151352118 78.7689385106658
46 51.7476217583765 64.8403874876892 69.804632260531 80.5982385356353
47 52.5322866513538 66.152457941873 71.1415296635133 82.3906346739556
48 53.3243532024521 67.8626585917638 72.5572128439356 84.1052278200166
49 54.1239206506083 69.2979071753892 73.538104007696 85.9705997107493
50 54.9307565258068 70.237445727726 75.44421394008 87.8143985125061
51 55.7443776093168 71.372035306186 76.4683712517949 89.9222007366783
52 56.5643416612688 72.2278504706985 77.8622994825957 91.8369214774881
53 57.3903366903513 73.1881416255753 79.0511908903691 93.8787740415976
54 58.2223418093124 74.5435926984519 80.2962864174316 95.8830571530892
55 59.0607115618755 75.5317959691025 81.6035595416472 97.9843751640677
56 59.9061185123373 76.7364157769037 82.8780814586398 99.8992438029162
57 60.7595650522473 78.0597748590706 84.4419335573515 101.577200043043
58 61.6222716482181 78.7647315154838 85.5542173374488 103.214093037175
59 62.4955634586269 79.6704475951828 87.2140562972605 104.717916894437
60 63.3806642637671 80.6636390365808 88.43142418571 106.074562691061
61 64.2786956032249 81.658599762442 88.6636791864492 107.079240665738
62 65.1914071201264 82.5724727857933 89.2047715436223 107.944380570198
63 66.1201332080879 83.2711889813106 90.1883537396435 109.247683248108
64 67.0657601360797 84.307132884405 91.5160263568058 110.760249891665
65 68.027754329864 85.6009892638933 92.5381960968978 112.81553350548
66 69.0047014926869 86.4642000690686 94.1387171272811 114.488214889444
67 69.9945311972809 87.4961576485415 95.5700942279342 116.219565833034
68 70.9949301410727 90.0084432426974 97.141171116227 117.339929060567
69 72.0032183338066 90.4823477577375 98.1295698433948 118.586490880688
70 73.0165976732891 91.0253466695643 99.8066299804503 119.898077510179
71 74.0326355007512 92.1218125892627 101.507426559872 121.766868432315
72 75.0501817271227 93.3208495513801 103.522504293329 123.813367062127
73 76.0687397786017 93.8198522842681 105.366733099591 126.168670573928
74 77.0881385003584 94.1189067553453 106.724508075908 128.421167062096
75 78.1085820401585 94.3372325640492 108.237336392696 130.864078106997
76 79.1305424198731 94.4710667211364 110.035299457427 133.043603318665
77 80.1545116332249 94.7914291651923 111.212594346241 135.069385004924
78 81.1806970504525 95.2827795761231 112.223605682622 136.528365616204
79 82.2087861744296 95.455226803675 112.974114687624 138.080175989045
80 83.2377284973459 95.9478983701304 114.829241295691 139.778373594584
81 84.2656162576051 97.467463572663 115.903584942091 141.962164092777
82 85.2897971004726 99.0956036802829 117.835504022087 144.29516925622
83 86.3072208387273 100.477285244114 119.713797273511 146.804096207189
84 87.3146955227086 101.569890989863 121.873386117097 149.397652741562
85 88.3092369251643 102.826240130146 123.182789922004 151.588407931334
86 89.2884790191649 103.704975705331 124.718164114692 153.7574965374
87 90.2509114591881 104.259594738661 126.383017596439 155.750816690969
88 91.1959804750583 104.780656173312 127.873299646796 157.97113534675
89 92.124269686251 105.211683398019 129.842183952237 159.904726613245
90 93.0374641290592 105.705424859959 130.895021218836 162.148672958235
91 93.9380800395428 106.113333147164 132.612437806611 164.377827931448
92 94.8291720475674 106.376659602171 133.901047364286 166.547458896257
93 95.7137444100493 106.956535398041 134.578452054923 167.931964791584
94 96.5946961352978 108.121680376025 134.76813698562 168.76911324416
95 97.4745514083867 109.23921601543 134.817400640045 169.439823088785
96 98.3554293248824 109.921604967701 134.975536350066 170.755668800201
97 99.2388776219764 110.828827424845 136.112541994531 172.214026608149
98 100.125680994431 111.643330799663 137.579220243039 173.647808258695
99 101.016116509281 112.416967272378 138.912346762626 175.06585356366
100 101.910201143312 113.122875605036 140.674643405092 176.693967342713
101 102.80781827317 114.076356230325 141.433504713976 178.525312741987
102 103.708862761388 115.122445404576 141.611381401961 179.78246491391
103 104.613279586149 115.885424096571 141.727039876901 179.008368625988
104 105.521171273591 116.889667892992 142.520092195753 177.855251371986
105 106.43303103475 117.980768014135 143.362983382765 175.848329327229
106 107.349887746368 118.732770412945 145.408929242024 173.368856962483
107 108.273367951338 119.450043593747 147.248097825412 170.327586202685
108 109.2055626755 120.940249878654 149.332541925291 168.282593960093
109 110.1488340102 121.509524307374 150.204092922558 167.096346676109
110 111.10579589126 121.501689267408 150.939826976867 166.946678360458
111 112.078884256158 121.914010539512 152.423693122471 166.11800081947
112 113.070061972259 122.573852875334 154.202576892019 164.982937907026
113 114.080753144889 123.114478792706 154.533804418969 163.160565357442
114 115.112509343261 123.8901305776 155.53528345961 161.847452548783
115 116.166292599308 124.535517798703 156.324443311398 160.517773755028
116 117.24241537888 125.781534947525 157.055488416046 159.207440791561
117 118.340427964562 126.83871503912 158.703792906616 157.703954281879
118 119.459251786929 127.84677900148 159.812286551527 155.942439338318
119 120.597349651874 129.21408780357 161.211247101 153.96459318066
120 121.752948102549 130.005623437875 163.641867012334 152.084010686794
121 122.924015999102 130.553914064428 164.729774508057 149.951215328002
122 124.108000239508 131.067153883922 166.373658200044 147.895523846646
123 125.301943214369 131.524098293296 167.973550621097 145.428700585165
124 126.502542542926 132.761461597339 169.705585404557 143.355481375678
125 127.706135086538 133.756737453013 171.260555278373 141.421291897903
126 128.90906572235 134.753440988699 173.247158876538 139.642025239418
127 130.107889427544 135.895179184044 174.756298245892 137.69388466797
128 131.299538949113 136.66913568875 176.178437259845 135.744709957377
129 132.481463020559 137.413763107302 177.870927353905 133.620138934481
130 133.651728705075 137.848692220431 179.732016409649 131.08638078512
131 134.809147838951 138.208825730222 178.071506261758 128.616623922642
132 135.95314502876 138.479674260241 176.77253286263 126.204092188264
133 137.083751075515 138.514133856561 174.996585142613 123.996643348106
134 138.201602097977 138.82813385485 173.475977869017 121.513965027893
135 139.307740351215 138.944540059223 171.619767478355 119.142936466876
136 140.403489656207 139.155541834828 170.000871783994 117.149215459936
137 141.490388667708 139.307177050794 168.635118590374 115.23560697271
138 142.57008031344 139.631298605439 166.283848427718 113.422138070146
139 143.644232324322 139.88837522468 164.71068056189 111.321404686366
140 144.714437419213 140.197673886888 162.830673324254 109.172767542625
141 145.781945271676 141.741953787999 161.538263061031 106.844775817458
142 146.847619228393 142.333523898524 159.831800616714 104.620004710553
143 147.911938137713 142.659221765348 157.999380645859 102.375853345327
144 148.974805957671 142.725640952923 156.411283219123 100.29883777216
145 150.035579545311 143.459270562871 155.129278724807 98.3170507650208
146 151.093203020951 143.751240940025 153.305017808726 96.9127199262178
147 152.146321402288 143.740868231693 152.09788063127 95.5056783967306
148 153.193522913135 143.721409038069 150.79049558335 94.3659193160734
149 154.233221111731 143.866679769463 149.799194690599 92.8803884834225
150 155.263641632726 144.125497645576 148.215377435017 91.2008670366523
151 156.283185495865 143.847511770186 146.378077279473 89.3316091138361
152 157.290721783707 143.756602945661 145.283012329636 87.1199143330869
153 158.285695847064 143.686916785226 143.678918250133 85.1709559905851
154 159.268283322405 143.644905084398 142.113840799671 83.1750896349331
155 160.239312249067 143.62062787884 140.940702634233 81.7821199145566
156 161.199997427147 143.514573266915 139.936197006354 80.4794679396116
157 162.152259060692 143.447607405548 138.929957971953 79.3017101392175
158 163.098503411486 143.303088014592 137.704130241373 77.8001554595604
159 164.041205434687 143.203724248273 136.391031842849 76.216085471626
160 164.982682467309 143.482014116597 134.813645101395 74.439699410352
161 165.924949271713 143.752867769922 133.020560491505 72.8578476128717
162 166.869654898801 143.76980399743 132.054643205908 71.3273439635695
163 167.81813198656 143.78442015852 130.933581803003 69.8682236797829
164 168.771187675408 143.804752594053 129.403678564734 68.5434237702207
165 169.729351697697 143.838743486839 128.266418537871 67.1960141189461
166 170.692908035774 143.903500179028 127.080038437055 66.0061009469349
167 171.662013960971 144.547512663492 126.058441162381 64.7327240794299
168 172.636956376186 145.076244156058 125.011742855021 63.2595741129846
169 173.618675118107 145.214497967015 123.453003383271 61.5658441412522
170 174.608926262379 145.369446159199 121.504440085919 59.8173243271588
171 175.609802052405 145.404634982917 120.069767169056 58.0271454516511
172 176.624218938775 145.578517002259 118.196112393566 56.4562491204293
173 177.655655394432 146.203362761648 116.618359461715 55.0435195770778
174 178.708012165679 146.455488028397 115.702448322006 54.0728105621898
175 179.785308785726 146.670745074921 114.665992593282 53.2775089825139
176 179.108885657669 146.821710607115 113.714893240198 52.0980320061745
177 177.9717527481 146.838948331749 112.255661974253 50.6178976192208
178 176.801530301287 147.133442917116 110.821917857081 48.9468309369589
179 175.597916993133 147.483972775484 109.490228605462 47.1810500924821
180 174.362242731596 148.699818249249 107.277444567365 45.3395118018842
181 173.097330531467 150.294795609909 105.578747216846 43.1184323011878
182 171.807474755267 152.566529267846 103.607987604923 40.770038947098
183 170.498400629161 153.826216114515 101.3206307262 38.267472007245
184 169.176712017094 154.978973659356 99.2213712204975 35.8556062239455
185 167.849520617377 155.752078724042 97.2133200205785 33.8435758692016
186 166.523871147432 156.34180543724 95.6176553537272 31.9001702186438
187 165.206167383975 157.635889748287 93.5758052365499 30.1536321911641
188 163.901734009913 159.049192926417 91.8051838771806 28.3304053015601
189 162.614897244767 160.066012990984 89.8682253440403 26.7549313701871
190 161.34875125276 160.605771870592 88.6988836543619 25.0050715894276
191 160.105085608345 161.207982461679 86.7553528716967 23.1634435856896
192 158.884786988497 161.570648891744 84.7270329683467 21.139311286851
193 157.687849539765 162.146896256409 83.3763768790985 19.3781656259027
194 156.513538700608 162.637966120528 82.2160383461952 18.1111121736758
195 155.360425663939 162.888706083028 81.0039837135736 17.4908614077707
196 154.226297207109 162.907411246239 79.7597382345258 16.7549374239226
197 153.108269238699 162.984600979608 77.8011186990335 15.760408846634
198 152.002945349285 163.025666391789 76.0420548070539 14.2530397093354
199 150.906410045016 163.590691452099 74.3909050278307 12.9572823322748
200 149.814327267724 164.232075014267 73.169004205921 11.7843352592659


==> images/bpm-noise1_error.txt <==
1 0 0 0 0
2 0.751454457720173 1.05074073057469 0.232350482375962 0.232350482375962
3 1.49546980338205 1.49632372883367 0.464697502942987 0.464697502941419
4 2.22791302090757 1.4942437812525 0.697037601776971 0.697037601775925
5 2.94456933621978 1.87556786362137 0.929367322730977 0.929367322730193
6 3.64117665271611 3.08966495573499 1.16168321531688 1.16168321531688
7 4.31369567992832 4.59315441560266 1.39398183658503 1.39398183658503
8 4.95834512147985 5.51261931328155 1.62625975300487 1.62625975300531
9 5.57173758341422 5.95877642009852 1.85851354233545 1.85851354233467
10 6.15152229911109 6.14153848741585 2.09073979548901 2.09073979548796
11 6.69601305073338 5.41050750709385 2.32293511839246 2.32293511839277
12 7.20434713409547 4.98784977947632 2.55509613383524 2.55509613383524
13 7.67670858988894 6.43317447150307 2.78721948331001 2.78721948331001
14 8.11441019629379 6.2771258994198 3.01930182884313 3.01930182884289
15 8.52008577272174 5.90678411837868 3.25133985481154 3.25133985481087
16 8.89764008140428 5.35809158395202 3.48333026974929 3.48333026974887
17 9.25201822034362 5.07522419809459 3.71526980814058 3.71526980814077
18 9.58893792603317 5.44577792785595 3.94715523219643 3.94715523219661
19 9.91479584711527 4.98051478691629 4.17898333361609 4.17898333361592
20 10.2365244113791 4.41075093533391 4.41075093533391 4.31049036730585
21 10.5614096519572 4.48746186950305 4.48746186950305 4.42244269902729
22 10.8967777164602 4.53269078328578 4.53269078328578 4.53576737013731
23 11.2497074844758 4.75216825069748 4.75216825069748 4.21811326862873
24 11.6270653091519 3.70059812830108 3.70059812830108 3.5990482287413
25 12.0353621390083 3.27893966134728 3.27893966134728 3.02406211259903
26 12.4804073133434 3.63124725890907 3.63124725890907 2.73069437922778
27 12.9672530207915 3.30966793159721 3.30966793159721 2.77183494551688
28 13.5000726484009 3.64252441366265 3.64252441366265 2.68858250032621
29 14.0820839148151 3.54552409089285 3.54552409089285 2.75151888565896
30 14.7151531679374 3.48100701545256 4.03422206158632 2.62194050925295
31 15.3998260050373 3.86564699457684 4.06927804879319 2.656754063708
32 16.1353146439301 4.86110650829003 4.50993571860697 2.69602613010598
33 16.9195171322114 5.90944227902953 5.07590201566331 2.7100059792792
34 17.7492543275166 6.67215728558505 5.32484337183674 2.70722067356548
35 18.6207774658752 7.69569255090105 5.82766342086128 2.74014790815762
36 19.5296725389233 8.91529899264934 6.23857493263951 2.80396795729728
37 20.4708706127234 9.89043511235606 6.58075877420155 2.84922431491582
38 21.4389201482527 10.8271541988208 7.045234600601 2.91350398848179
39 22.4282312951828 11.3540160921913 7.48651100530201 3.0104177314288
40 23.4336010792236 11.483746388889 7.94437924494446 3.22730122491585
41 24.4504413437948 12.3470100939162 8.66815513983386 3.39170377732803
42 25.4740861178825 13.3476146844575 9.16648047181874 3.5984329456474
43 26.5003654048587 14.1307021877745 9.8077910022839 3.62230141491527
44 27.525906210254 14.7046044594548 10.6825472550168 3.56919389645447
45 28.5481045487555 15.4653932404877 11.4245694621062 3.36911927915107
46 29.5649956501417 16.2698470882462 12.1321870325085 3.18617184791514
47 30.5751603817104 16.7994933226226 12.6839137431472 2.93845786383331
48 31.5777875220196 16.9924701741916 13.0280649260125 2.65917980781929
49 32.5726843714505 17.4237472313615 13.6575330396784 2.30278425735143
50 33.559988949277 18.3138087359337 13.5674218096059 2.1654636106011
51 34.5400999984773 19.0289015904226 14.4021369184786 2.1871697187066
52 35.5134001785882 20.0125449148303 14.7848184623409 2.29146353083853
53 36.4801703225298 20.8692465643402 15.3665640928909 2.17724902212204
54 37.440433666227 21.305578344556 15.7845154963764 1.98573032113335
55 38.3938660351949 22.0772017129887 16.1746503964391 1.80515321849159
56 39.3398544481642 22.6655430971549 16.6446203494908 1.73408097119439
57 40.27748046694 23.1226128022012 16.9028545260586 1.63373405546352
58 41.2056145017358 24.1860305479689 17.5907504003583 1.6816805869079
59 42.1230310239527 25.0348146869044 17.8079453539197 1.70856635718946
60 43.028613810518 25.8210225407839 18.395859070949 1.82656795009259
61 43.921340716372 26.6111174630994 19.966355124022 2.18136372823865
62 44.7995603101486 27.4883550041059 21.2253311993514 2.94334200505506
63 45.6620532007919 28.5837043492249 22.043475598002 3.40108525784635
64 46.5080643808292 29.34653715473 22.5239169790551 3.62602725433942
65 47.3382504227747 29.8611593463772 23.2961202239104 3.45933879273373
66 48.1541233888562 30.7839544750245 23.496563920343 3.61254337422323
67 48.9578402604923 31.5362849942859 23.8453976212718 3.77281649725646
68 49.7517854184499 30.8239382005304 24.0443716976397 4.37882388279664
69 50.5386924216064 32.1038431992536 24.8172248251308 4.90403492365086
70 51.3213757277496 33.3399656518048 24.9416504704715 5.5079344977045
71 52.1022576315623 34.0348502898795 25.0244171976076 5.68648493141117
72 52.8824839933807 34.6424884204949 24.765185909053 5.80248839535843
73 53.6625249929348 35.9823196726837 24.6954486050703 5.55100439420379
74 54.4425068851322 37.5290468232548 25.1158080762699 5.31073293276806
75 55.2221712298402 39.1511716587879 25.3840613041464 5.02288760006822
76 56.0009927017031 40.8323868888249 25.3659057723436 5.03956531887756
77 56.7784274946736 42.3176727542185 25.9474323254373 5.19089420974577
78 57.5542158757999 43.6429057606239 26.7021978102456 5.40344791216984
79 58.3286058927577 45.2794952079764 27.7259620372794 5.46113585196857
80 59.1025688624774 46.5930106366684 27.6523700485917 5.33596528241068
81 59.8779166048278 46.8671181716502 28.3701564961296 5.08445621094968
82 60.6571983054795 47.0446708437814 28.188860053003 5.00590905054722
83 61.4433599569826 47.4815433973782 28.0552560372583 5.08553882135863
84 62.239496712071 48.2090880678975 27.6852551468025 5.02718632401763
85 63.0484954875276 48.7600170911136 28.1734212909194 4.80423564230844
86 63.872622086553 49.6865046594994 28.4350572876724 4.38614947643072
87 64.7132953131032 50.9269184521572 28.591239487004 4.02964105647957
88 65.5709885130296 52.2043775429097 28.930708972826 3.77624310880982
89 66.4450437282588 53.5806005208144 28.7635544679177 3.73860503003663
90 67.3337119014961 54.893555431216 29.4755309145022 4.0660577223256
91 68.2344248488224 56.281171482809 29.5322216309835 4.54354209980054
92 69.1440861235704 57.8067263320255 30.0179245506371 4.92712651767195
93 70.059655173873 59.0270504080421 31.1246948604793 4.81672427359904
94 70.9782165930821 59.6643786425229 32.7305814631694 4.45621478639044
95 71.8972301398914 60.351224053428 34.4826423142565 4.19477677977779
96 72.8145868950728 61.4715128524838 36.1277341114189 4.1417095375345
97 73.7288001148836 62.3618692919559 36.7897613966342 4.16153352557596
98 74.6391365380172 63.3490081812058 37.1200180307519 4.32464547993402
99 75.5453955430734 64.3864895440144 37.5820858839046 4.50932155301714
100 76.4476522641564 65.4921627375724 37.6073831983101 4.6774255576365
101 77.3461111311511 66.3631182735182 38.6468628033438 4.73159122069559
102 78.2409532469857 67.1337057112476 40.2623242376322 4.94830527183747
103 79.1323080898146 68.1629382878552 41.9463344806397 5.44792297244303
104 80.0201441795165 68.9414483954272 42.9455842727545 5.93493029179067
105 80.9040267854226 69.6351852572161 43.9016877121621 5.7123796736239
106 81.7829643675093 70.6752628516982 43.6529052326256 4.88432759061802
107 82.6553662153474 71.7580785577618 43.6099186420331 3.89733258808629
108 83.5191718552185 72.0882527460225 43.3223824148585 3.51209899403756
109 84.3720251257714 73.3303324103017 44.2548312210184 3.20843142656351
110 85.2113256423165 75.1299431221276 45.3449842548301 3.60949821143771
111 86.034655497314 76.5001404459068 45.7446149917847 4.15436993289496
112 86.8400519716501 77.6270347431562 45.8119744371627 4.83462183706792
113 87.6261045676593 78.8726721695715 47.299157758459 4.99158726977734
114 88.3912933717058 79.8807019528532 48.1433166715665 5.64108761425054
115 89.1346867615377 81.0210034789587 49.1725564683653 6.20888835124156
116 89.8560131102579 81.5674161216424 50.231659309922 6.72869236982593
117 90.5557609393694 82.3033345123398 50.3205517403579 7.07100888060807
118 91.2350442622697 83.0968749196418 50.9968124849414 7.10480989582631
119 91.8954090777179 83.5282360776306 51.3644304451702 7.01757050362768
120 92.538592735623 84.5211801397857 50.7783187382453 7.08788173656052
121 93.1665858084763 85.7388770361176 51.5002614793533 6.99318140036637
122 93.7819176462291 86.9978849886211 51.640218518883 6.89566781632879
123 94.3875302206755 88.3240853464111 51.8662939760563 6.28837137411185
124 94.9867112211923 88.8790495600364 51.9585828908067 5.95144063561394
125 95.5831002843738 89.672483617488 52.2291398697392 5.63869508886462
126 96.1803188218473 90.4713508766266 52.0041948917334 5.44983536826946
127 96.7817717021596 91.1321029043305 52.2822818528694 5.10460402757296
128 97.3904936273484 92.1593410605182 52.6693727893161 4.77524646356195
129 98.0090137892494 93.2167697515464 52.7739121482353 4.33799743023002
130 98.6392344880857 94.585486023225 52.715027404014 3.60787342091542
131 99.2823065256226 96.0227556845827 52.29840929303 3.03764720550839
132 99.9387647571902 97.5516172529711 52.7771061449534 2.5304845823297
133 100.60853132184 99.3183708523222 52.7977802195922 2.16250057461653
134 101.29092036028 100.800667388405 53.0791705381541 1.51053726374354
135 101.984851296248 102.483102362182 53.0164042638357 0.96542059560346
136 102.688979642518 104.073272928782 53.181137588538 0.729843760649602
137 103.401769454606 105.722945421825 53.6013614801879 0.600006840407207
138 104.121599708487 107.200220925421 53.0430083655826 0.54079660677136
139 104.846820051582 108.755332624123 53.2512495743846 0.492315808324536
140 105.575868763786 110.249661243189 53.2250666947984 0.958360579774784
141 106.307525963405 110.500087236918 53.7458275675286 1.76390060856149
142 107.040928199489 111.684986609887 53.8640441291575 2.23901734642578
143 107.775599770215 113.146570378473 53.8149336738082 2.73944625327287
144 108.51164557442 114.870639276925 54.052761100199 3.04806098821778
145 109.249701778581 115.935440591449 54.5655254607008 3.32709815949549
146 109.990812623131 117.440884633946 54.5561976903391 3.08178797745822
147 110.736334811803 119.243482396423 55.139265154061 2.8695597275553
148 111.487680830491 121.061205939738 55.615969628956 2.67506570841962
149 112.246444332322 122.714130326668 56.4163276387581 2.9469205077747
150 113.014417072928 124.256905500179 56.6641619757865 3.35076225531958
151 113.793215878402 126.335368654089 56.6340296893632 3.65827722632306
152 114.583975154579 128.225549924935 57.3301820011825 3.7894795114832
153 115.387256141467 130.090228223913 57.5071388028751 3.66870602525243
154 116.202901318737 131.925238225937 57.7313276924394 3.64783421574431
155 117.030097179885 133.741935966975 58.3746432135519 3.45404635757246
156 117.867634255172 135.642178723715 59.1722486394729 3.38663955462195
157 118.713595847893 137.497887807537 59.9580937975742 3.28102161741926
158 119.565589783485 139.431084757834 60.5455383604563 3.21622987493769
159 120.421147221988 141.322614870969 61.0388078328126 3.20198318693775
160 121.277940584489 142.833749954049 61.2759200811438 3.1862325761944
161 122.133945483721 144.35671757092 61.2822496366793 3.22820649979072
162 122.987515946546 146.141524315351 62.1080173067246 3.24729895082826
163 123.837325469642 147.928087922551 62.7817068418628 3.32749163141151
164 124.682563729194 149.71527407465 63.0510134280911 3.48281117264506
165 125.522696372995 151.488492869508 63.70439736015 3.73943357210708
166 126.357431089914 153.235261537427 64.3196481552627 4.16036456635006
167 127.186609746664 154.406096254312 65.1028487420784 4.6418526459164
168 128.009952374449 155.681910587113 65.870795313842 5.00544841156828
169 128.826517701221 157.353382231077 66.1093273609321 5.24928430450313
170 129.634537313699 159.011275176985 65.9864730378849 5.42844827898513
171 130.431917822492 160.775015592779 66.3687263734182 5.54885761968287
172 131.21574620871 162.39725026713 66.3045900611928 5.62648011995931
173 131.982551171807 163.564305375687 66.4976740919407 5.76059289393359
174 132.728438219327 165.111886664368 67.3632612540069 6.31943184914902
175 133.449398145562 166.69787497759 68.1212202296903 7.20154123538881
176 134.141874452397 168.357825826206 68.9580920988357 7.78448964827625
177 134.803057857333 170.162815915306 69.2821861898606 8.13926944959838
178 135.431193123788 171.682393432198 69.6449705382286 8.33865513111343
179 136.025985114339 173.147125807057 70.1090627357406 8.43874452350324
180 136.588764355961 173.729844255228 69.6891471754093 8.40549319482831
181 137.122356776235 173.930360082419 69.7755017475117 8.00266616105159
182 137.631065162258 173.452733884683 69.6061891423888 7.54211902018761
183 138.120620388999 173.991680100119 69.1135830565621 7.01415110371491
184 138.597626418342 174.645061147561 68.8055051119049 6.63132192578245
185 139.069188678337 175.675952873109 68.5910361612741 6.54381335961619
186 139.542341316084 176.891415431804 68.7861182650592 6.434950172027
187 140.023473880759 177.382418217946 68.5341092345963 6.42059867260953
188 140.517896771066 177.746604805631 68.5543292871008 6.30752517787849
189 141.029923687401 178.521488614568 68.4023474257072 6.40285505191348
190 141.562641948244 179.770512611966 69.0142725368767 6.35204907090098
191 142.117834881764 179.047149167749 68.8559555417776 6.27686184591154
192 142.696381524342 177.624991638975 68.6177631345618 6.07375957518052
193 143.298270120109 176.418244829937 69.0583327050823 6.10851679210153
194 143.922762673829 175.12416465274 69.6902456536622 6.5347396976332
195 144.56843179464 173.588723538008 70.2699453742962 7.50885446756073
196 145.233059518589 171.822186249459 70.815554744519 8.41991732678327
197 145.913755468274 170.114750135023 70.6461678808878 9.09638173074854
198 146.60711942665 168.371076073586 70.6756362196264 9.29317593681964
199 147.309233304789 167.149394252646 70.8121323251807 9.66694412126645
200 148.015759483415 166.009680560443 71.3792291296395 10.1483584349686


==> images/nb_angle.txt <==
1 0 0 0
2 0.203646967054322 0.411143412352141 0.301277346644158
3 0.425176971405027 0.822286824701404 0.609725937071075
4 0.671574819288964 1.23343023705234 0.92512507831808
5 0.944360062453381 1.64457364940309 1.24539366644393
6 1.24317882840353 2.05571706175425 1.57099890806146
7 1.56846571303774 2.46686047410361 1.90075429701741
8 1.9171163729219 2.87800388645419 2.23324596515233
9 2.28428848028024 3.28914729880538 2.56788665092199
10 2.66760102824872 3.70029071115619 2.90487232475596
11 3.06384640260295 4.11143412350638 3.24390990708901
12 3.46598090137266 4.52257753585697 3.58391713604689
13 3.86625597843699 4.93372094820764 3.92465666994753
14 4.26011574803684 5.34486436055812 4.26515503489217
15 4.64634138347522 5.75600777290877 4.60481739381488
16 5.02637288726473 6.16715118525952 4.94411882660585
17 5.40192086052111 6.57829459761011 5.28327571822231
18 5.77564064865567 6.98943800996056 5.62512723268047
19 6.15140554619839 7.49460193650182 5.97043566123845
20 6.53294444735468 8.22342981502755 6.31991498641162
21 6.92260706968265 9.14920895501205 6.67412016593147
22 7.3224202519048 10.0286493821664 7.03125983244921
23 7.73516889617165 10.6923825673035 7.39237055812487
24 8.15920418312233 11.5379444084438 7.75776012211106
25 8.59113197411837 12.5152162534135 8.12628295275617
26 9.02645710458383 13.5318393324996 8.49927581954038
27 9.46394282098077 14.1859074372076 8.87633813475743
28 9.9033449492506 14.6914502080917 9.25793393745617
29 10.3444133346389 15.1913533816967 9.64988899090185
30 10.7861944235721 15.7360550477912 10.0504570867152
31 11.2297184259409 16.2740930147326 10.4589411250835
32 11.6772230973653 16.7249891267717 10.8780528570897
33 12.1296197970594 17.1026952954346 11.3092137587435
34 12.5858508979938 17.4839099356571 11.7510539116767
35 13.0447242588633 17.9458170004409 12.2017925142807
36 13.5078907295747 18.4712512505669 12.6608131217036
37 13.9784598307818 19.0767036585744 13.1298771929011
38 14.4597053900527 19.7253449698893 13.6092477888984
39 14.9531499592229 20.3253633616906 14.1020343865762
40 15.4554370093828 20.8230120432206 14.6070265282439
41 15.9599795822011 21.2700387612599 15.1257540900015
42 16.458836821846 21.6439852247721 15.6554108034272
43 16.9468445484363 22.2373259640812 16.1984447496035
44 17.4188505641689 22.8512474099377 16.7531248553987
45 17.8741601093807 23.457344544726 17.3173657734286
46 18.3152423504336 23.7566114133195 17.8893483144495
47 18.7469124347616 24.048196269097 18.4699059912688
48 19.1760525973404 24.4841507265317 19.0629755157392
49 19.6107826103137 25.2193749184821 19.6666603739409
50 20.0603461057545 25.8819076792294 20.2845559125338
51 20.5316958169061 26.3644148419697 20.9188101491067
52 21.0280882705559 26.4871646843918 21.5687369332194
53 21.549992961506 26.5220288696719 22.2336164153224
54 22.0951293308477 26.5460826418471 22.9140249247197
55 22.6593742935681 26.6971961398073 23.6090776355218
56 23.2411703543502 26.9450103755708 24.3160562424786
57 23.8368942918513 27.3473286149907 25.0321608275948
58 24.4359068850503 27.8399958441663 25.7543889867636
59 25.0345472808287 28.4641776025232 26.4812224660077
60 25.6329240049025 29.040096389781 27.2140577769536
61 26.2324802268405 29.5632760241175 27.9544603339865
62 26.8366170423526 30.0259958617601 28.7039853737319
63 27.4484524122544 30.6494531660731 29.4593520142196
64 28.0702221772647 31.3511116141834 30.2249329088667
65 28.6998446932528 32.0469607018331 30.996360863344
66 29.336306390313 32.7314074242882 31.7734332847428
67 29.9762196448333 33.5566267976086 32.5603331600637
68 30.6145339167988 34.5125922654768 33.347762937705
69 31.2468102993441 35.3884177398388 34.1355505809371
70 31.8697991982762 36.0394346543199 34.9158978460611
71 32.4823359125941 36.568227503146 35.693585838535
72 33.0832814942964 37.1356892512975 36.4712010992594
73 33.6725782219403 37.7311070761117 37.249122639034
74 34.2512376001419 38.2711065571776 38.0288658990969
75 34.8166715945803 38.7125587469783 38.8064189269341
76 35.3681376749945 39.082957981357 39.5779002464451
77 35.9071595718446 39.4440785882395 40.3457775202878
78 36.4377307575447 39.8146853372773 41.1049213745373
79 36.9651550387567 40.2077453217962 41.8544684480468
80 37.4952240805916 40.6103050850307 42.5990592635884
81 38.0340728731955 40.9888439622911 43.3396657554521
82 38.5871600866909 41.4127913296142 44.082261964988
83 39.1576902417972 41.9176112345221 44.8315146499698
84 39.7461322224618 42.5547969092027 45.5882802018169
85 40.3514359629325 43.3174875345697 46.3497767619717
86 40.9736927549012 44.1437068440969 47.1106583322413
87 41.6136133156557 44.9840867838097 47.8735715138348
88 42.2681400986688 45.7715749231693 48.6360054294095
89 42.9347047881253 46.5180574037361 49.3950859286329
90 43.6107464424099 47.2248255247872 50.1529685394631
91 44.2933088368977 47.9644768021772 50.9131750448747
92 44.9786993917094 48.7554118072829 51.6745231617711
93 45.6627403462582 49.6147535347399 52.4403695936704
94 46.3380837274596 50.4960540222182 53.2152791597762
95 46.9937451555681 51.3498259612755 53.9919799029938
96 47.619373446727 52.2827095570515 54.7662473856923
97 48.207642227565 53.1525576022834 55.5409437868227
98 48.7552723941616 54.0303730494852 56.3074924189101
99 49.2631178933804 54.7345541704561 57.0698698660823
100 49.7351503822185 55.3851687506686 57.8342429644952
101 50.177880197923 55.8795787426227 58.5988792849055
102 50.5984087532421 56.30521649466 59.3677142339404
103 51.0030960263398 56.7480866005547 60.1424127979832
104 51.3972938359523 57.2690391623693 60.9234382389328
105 51.7857502950252 57.8934951700579 61.7141764927834
106 52.1712731305387 58.4428799145551 62.5136109061418
107 52.5552816928367 58.9882772890489 63.3227957108029
108 52.938149855648 59.4892216357308 64.1372566322598
109 53.3194426983205 60.0669874089258 64.95201272747
110 53.6997674455423 60.7023342022461 65.7636716029776
111 54.0812367968198 61.4286278759713 66.5724902242966
112 54.4664425538099 62.2759976072206 67.3867466268758
113 54.857695215202 63.1569151154623 68.2047785933198
114 55.2571615911163 64.1131828191936 69.0287886034355
115 55.6643409919775 65.0571034392052 69.8551648218368
116 56.0789805508786 65.9581255711879 70.6806040309203
117 56.5018022330635 66.7318598764221 71.5028462555192
118 56.9344110546369 67.3779339312728 72.3257627242633
119 57.378291242118 67.9150824164757 73.1515091658742
120 57.8342107824957 68.3734616174148 73.9790430698196
121 58.3025095594308 69.132340733494 74.8088990643097
122 58.7830966236711 70.189385120987 75.6467724195313
123 59.2740463655138 71.5844755437486 76.4893402332129
124 59.7713808445025 73.0371785689562 77.3402806232478
125 60.2708210201395 74.4472413928181 78.1955312836666
126 60.7699844969687 75.6264997407029 79.0557288981542
127 61.2687165441862 76.5228808293499 79.9180266534509
128 61.7652298569555 77.4805930989036 80.7761479673617
129 62.2597694577348 78.5086963008639 81.6233807091627
130 62.754309699957 79.5389922622495 82.4645961864634
131 63.2489394204376 80.3537776892465 83.3040428489984
132 63.7418608713577 81.0687354073109 84.1412052963062
133 64.2294453103514 81.7692509811302 84.9760306569015
134 64.7078733322649 82.4112339620071 85.8089879056689
135 65.1756863805752 82.9522553378895 86.6376173504394
136 65.6330703135935 83.4436673963039 87.4648037317546
137 66.0783354564352 83.9763692258372 88.2931712696637
138 66.5077327755371 84.6715894710858 89.1179703293964
139 66.9180203084018 85.444854958578 89.9424001086882
140 67.3073749810933 86.3177843006795 90.7632385738628
141 67.6759712621375 87.2039263511943 91.5783934206783
142 68.0254340655413 88.116258000664 92.3880914298042
143 68.3602547871932 89.0162495116497 93.189244311432
144 68.6859482090783 89.8536242631199 93.9862735929941
145 69.0082222050692 90.6288884586349 94.7816724439526
146 69.3296200186319 91.3759602960769 95.5753415050532
147 69.6526576194413 92.1128919966892 96.3704323174286
148 69.9794548210211 92.8016672165127 97.1655829799709
149 70.311927448803 93.3997483034758 97.9581356961303
150 70.6521481978003 94.0743188064591 98.751746716235
151 71.0018978310961 94.837252608604 99.5450194927851
152 71.3629299024081 95.727828226997 100.337282322605
153 71.737523051094 96.6551275256486 101.132937967286
154 72.1280155587564 97.701264678761 101.932759625846
155 72.5368678151297 98.8213690647389 102.733605573489
156 72.966931569421 99.9255326113709 103.537699837485
157 73.420283310553 101.000408630565 104.345289107531
158 73.8978058130151 102.037669721591 105.162067472415
159 74.3988737476753 103.032157167962 105.98613700935
160 74.9200888313101 103.90547494204 106.817034582697
161 75.4547345932905 104.666366751504 107.655469709356
162 75.998622655767 105.429154153159 108.49882863832
163 76.5481816505574 106.20917933199 109.350056927479
164 77.1016014663952 107.057971231916 110.202825282555
165 77.6592639635366 107.937154836849 111.061857395864
166 78.2222531818771 108.915853828296 111.92994446939
167 78.7918372826109 109.974474460996 112.80779195935
168 79.3704760256328 111.137387459875 113.69417578563
169 79.9622646327782 112.323255236116 114.588376316537
170 80.5721429795809 113.536671544768 115.484078610783
171 81.2035172992214 114.726346081995 116.379165635872
172 81.8566736701225 115.857591913686 117.267338516335
173 82.5287021729233 116.880914295382 118.155446838554
174 83.2128551619897 117.852766303236 119.043226614377
175 83.8991411384008 118.901432289449 119.930623671853
176 84.5787727752757 120.000891707898 120.816190840673
177 85.243330764886 121.042672501113 121.690983922957
178 85.8816676331581 121.939849107744 122.558461100966
179 86.4851297491026 122.729631939847 123.415178769983
180 87.0452340320864 123.568029493107 124.263568510797
181 87.5594137339556 124.48868908983 125.098677970523
182 88.0358493581392 125.453960446012 125.921777848563
183 88.486133041133 126.29895272416 126.736344843341
184 88.9232565117341 127.003859600177 127.545085831024
185 89.3608415598313 127.65371724161 128.352043766742
186 89.8106164381012 128.332895366166 129.153142404994
187 90.2811158327897 129.126138060304 129.950572248648
188 90.7766671904255 129.96966683984 130.748971189164
189 91.2949747757625 130.866304940857 131.547161680654
190 91.8276499061291 131.799858594916 132.346591643236
191 92.3620389652606 132.76644209211 133.142168045993
192 92.8895675763018 133.710995637013 133.936106260735
193 93.4013944433372 134.661676450912 134.729274606482
194 93.8884507476107 135.678542475688 135.521832917834
195 94.3454863176861 136.753387935723 136.31113474398
196 94.7736892770848 137.773473486971 137.09447705072
197 95.1805813514695 138.69418571616 137.87326251449
198 95.5764247513071 139.506860737557 138.650603546916
199 95.9703494316794 140.162554458869 139.429413601866
200 96.370311090924 140.692151845386 140.207571165688
201 96.7823888730639 141.354813787817 140.984510524089
202 97.2097160489529 142.21492935375 141.761068424114
203 97.654083598616 143.251121721641 142.535831590322
204 98.1153934367534 144.183936238466 143.310561946849
205 98.5912876656818 145.050415139842 144.085395879515
206 99.078483987211 145.873022880073 144.854257202352
207 99.5759445928259 146.751942791218 145.613047812433
208 100.085837840718 147.662459790651 146.365572137046
209 100.610352520051 148.539066410587 147.112314249993
210 101.151207506705 149.329578454599 147.857884204372
211 101.709702829172 149.975760972879 148.605397078763
212 102.286145539305 150.571132400817 149.352331922172
213 102.879140000992 151.141756244523 150.095643178715
214 103.483901663676 151.890091087936 150.837054839745
215 104.09702389507 152.749048658447 151.578853175457
216 104.713933491739 153.669415131208 152.319491435338
217 105.331429986009 154.452190928444 153.058149214169
218 105.945277154184 155.046165019867 153.793715710753
219 106.552945462841 155.487644091452 154.524469973736
220 107.152843194299 155.91920965027 155.249122360939
221 107.742470583671 156.507097452172 155.96891001694
222 108.317738937166 157.288056259611 156.68119296279
223 108.87300105571 158.086725158593 157.382112411805
224 109.402595561191 158.71885612791 158.075340692929
225 109.900286196577 159.155120176983 158.761446599917
226 110.362631536722 159.516139070112 159.443337049293
227 110.787003185688 159.91611167545 160.113342269292
228 111.171028429321 160.311604554362 160.772963068718
229 111.515517116584 160.693796318222 161.423803566982
230 111.824966375064 161.122863536862 162.069633254231
231 112.105641701264 161.685656753582 162.711673839259
232 112.364938424011 162.406075298383 163.35402986734
233 112.611228123697 163.209661308644 163.999352819005
234 112.854746745833 164.054096361416 164.643021264122
235 113.107523713039 164.868509860982 165.283770093634
236 113.382008698168 165.683103747823 165.925332961814
237 113.688860388938 166.551197020451 166.571550951194
238 114.035408803747 167.512473898446 167.221748951854
239 114.419054277665 168.51517357744 167.873608382693
240 114.839571954019 169.461492473963 168.525276162322
241 115.289437713699 170.385811607387 169.17817139335
242 115.760461636443 171.304285275213 169.834883970555
243 116.24692723812 172.203186330725 170.491622142129
244 116.745240742279 173.067011731671 171.151453710708
245 117.253941817901 173.887112866082 171.817807448293
246 117.773725981018 174.735698531892 172.494975655107
247 118.304882965254 175.50669037006 173.18524293406
248 118.849344081136 176.243576009935 173.882784103895
249 119.41194199408 176.95020517518 174.587293683317
250 119.996169200264 177.762389642413 175.303710825571
251 120.605339336398 178.646651358006 176.027560516254
252 121.241683073454 179.582388585039 176.76329262282
253 121.906446679748 179.516797524281 177.503862118488
254 122.603729719673 178.555478592496 178.251033268271
255 123.333649870881 177.491952870779 179.009215431262
256 124.093355997414 176.287392587506 179.776008816458
257 124.879785728855 175.068192122498 179.444480903652
258 125.688601167634 173.857434667098 178.655063625855
259 126.520248751311 172.739796337302 177.854920433255
260 127.375542019382 171.748077034336 177.047307871476
261 128.252536678556 170.844347702276 176.231977897021
262 129.147091630566 169.905522161165 175.412089342293
263 130.053080074135 168.877296679801 174.586918696527
264 130.958574186612 167.782327130298 173.762187825558
265 131.853231500645 166.754316363462 172.93885444557
266 132.72958742065 165.785442042504 172.119876608302
267 133.579863605957 164.914686656042 171.304423910863
268 134.394470760658 164.144427144868 170.491518482623
269 135.174404952652 163.406154648118 169.685493420734
270 135.92292122849 162.663874753809 168.882143441663
271 136.647843180553 161.939211872987 168.076878524351
272 137.359319738745 161.272066684124 167.268919540636
273 138.068884762608 160.743094392638 166.451403387478
274 138.78302794444 160.137214029497 165.628302835269
275 139.510186762831 159.493941216806 164.801781645886
276 140.250370098428 158.787886901567 163.969662704172
277 140.998860590939 158.073584118663 163.132327729837
278 141.755971037187 157.293551785248 162.293236092188
279 142.516148193031 156.406138509947 161.452474255687
280 143.280989807406 155.49536632304 160.60707610034
281 144.055288872022 154.429793355278 159.759222712365
282 144.838178579355 153.238397085541 158.903612878357
283 145.627454901111 151.919354126399 158.041209028606
284 146.423015811294 150.594494107908 157.17768550182
285 147.227618372097 149.176584014265 156.310244761075
286 148.043641870317 147.697237140266 155.438708634341
287 148.872985989975 146.317064616675 154.561537104222
288 149.716320215681 145.092264500595 153.679190770241
289 150.570377328531 144.051694614774 152.787922582318
290 151.431053063821 143.123337190874 151.894699956254
291 152.295267450503 142.357980627844 150.999776846295
292 153.161269009854 141.711567905879 150.096438416305
293 154.026005824708 141.145721558954 149.184877124227
294 154.889340493582 140.573879401349 148.267222334983
295 155.750915723206 139.975573854704 147.347884683226
296 156.611859336481 139.296009859014 146.42476044719
297 157.474474811302 138.506892350644 145.496930167671
298 158.337060353779 137.471703925468 144.555707380002
299 159.194038149653 136.367822393917 143.604640752681
300 160.038244576437 135.319023242825 142.647665661979
301 160.863308531489 134.426619376463 141.685923132722
302 161.661979518579 133.504111801734 140.719161799
303 162.425453666096 132.52291825521 139.747251324998
304 163.146643434844 131.58480831784 138.767702080196
305 163.820368021455 130.847054390996 137.781347819549
306 164.447732203409 130.140403345882 136.789189598263
307 165.03451498747 129.529647468366 135.788121326497
308 165.587814574621 128.867465275998 134.778888297229
309 166.121655269455 128.344802544156 133.759518093308
310 166.649818785435 127.727421102809 132.735956590002
311 167.183930359249 126.99606402553 131.716780906748
312 167.737076017632 126.15066801279 130.702996437216
313 168.316358030571 125.338251674535 129.691298540199
314 168.924411043516 124.657138346602 128.683611435029
315 169.55957017327 124.013380278415 127.684693796441
316 170.217413812331 123.322602372398 126.693323446007
317 170.890048607119 122.538050094001 125.703574921877
318 171.568251810152 121.672040376895 124.721119935178
319 172.246590145726 120.803460972513 123.746929361173
320 172.923151941718 119.927228689044 122.776134822022
321 173.595649583153 119.069344589655 121.809664653406
322 174.262471892965 118.180467298028 120.848722431527
323 174.923013713325 117.278285656975 119.893868692625
324 175.575891403561 116.372296916111 118.945340774757
325 176.224102234836 115.475787592812 118.003259604949
326 176.863486194837 114.565565037074 117.067983612355
327 177.490558731762 113.622550153692 116.14028690822
328 178.099691317174 112.678716301745 115.22370166294
329 178.688668259871 111.825088970775 114.318422319754
330 179.258283804704 111.093517378396 113.424315277257
331 179.810473260914 110.389249740822 112.542102825386
332 179.654308590262 109.631865612446 111.672671627478
333 179.137222461995 108.824929669333 110.817442307319
334 178.638759738467 108.060654823229 109.97305395435
335 178.15571548376 107.390855310826 109.140703387783
336 177.694917217856 106.77149487518 108.328360062818
337 177.25242574937 106.110286341856 107.529070862795
338 176.822389746828 105.390661669436 106.737439497727
339 176.396411630638 104.670359435177 105.95247456694
340 175.966049218951 103.989507477367 105.174077045413
341 175.524263953695 103.363736319505 104.398295718374
342 175.062359216574 102.693512663435 103.621072798446
343 174.577756798988 102.068230311247 102.839562997867
344 174.072907396932 101.450594169233 102.054710894353
345 173.553370108238 100.962897125673 101.268987619071
346 173.028120038715 100.429932683421 100.486729747806
347 172.506289158815 99.833949347851 99.7100331726366
348 171.9973158839 99.2107127283839 98.9408319871386
349 171.510548930817 98.5919689012143 98.1731619245472
350 171.056101833007 97.9853853187165 97.4087861544485
351 170.642184565279 97.2950275265342 96.646018008922
352 170.277029283537 96.6312386778967 95.8921369860473
353 169.967415552149 96.0146343174146 95.1477386539004
354 169.71507505269 95.4551822382867 94.4074477685279
355 169.516677534437 94.9132880316549 93.6717247202749
356 169.364468212799 94.4021376499664 92.9416994965032
357 169.246275504236 93.9362522967307 92.2226564618135
358 169.146787449138 93.448756437824 91.5099765942122
359 169.050095501507 92.9201468976047 90.8047827033505
360 168.941408560258 92.3707108139077 90.1052045934322
361 168.808008442997 91.8089501018867 89.4128645520451
362 168.639243963636 91.2086395638912 88.7280685306648
363 168.427640869308 90.6134281318299 88.0468347545763
364 168.167299906849 90.0878342346729 87.3660661992913
365 167.851244801467 89.6752938509834 86.6854878016017
366 167.476523682903 89.303943752873 86.003462841306
367 167.044231401382 88.9614242739674 85.3233338910926
368 166.55800186781 88.6708435539998 84.6431614356282
369 166.024885822455 88.4010076493661 83.9602468494896
370 165.4563998309 88.1476309180857 83.2745794521165
371 164.868180931487 87.8922633605592 82.585424933401
372 164.278512865205 87.6387463662051 81.8927474016171
373 163.701776666726 87.3671386674619 81.197303004797
374 163.151346691233 86.9129850546673 80.5009780295529
375 162.637450258999 86.2463805888071 79.8114120332207
376 162.164849236958 85.2590942903707 79.1251320327685
377 161.73419917025 84.077921971617 78.4355520248408
378 161.343468782746 82.8666841975228 77.7431270704661
379 160.988312144574 81.680539026986 77.0523308041142
380 160.661529314547 80.5974413514986 76.352940503187
381 160.354166728521 79.592546905161 75.6464786443569
382 160.056803823814 78.7490653579636 74.933771464163
383 159.758395484625 78.0239451251832 74.218403930456
384 159.450220002569 77.3415502611432 73.5024452532468
385 159.126565774862 76.7681624224125 72.7859606135413
386 158.785253216026 76.3113445176725 72.0698757747418
387 158.42670785519 75.9205835278158 71.3567044237989
388 158.052569947817 75.3793441616813 70.6465666876746
389 157.665848491843 74.6502750514734 69.9453594693449
390 157.269140062631 73.8118104458683 69.2535705357513
391 156.863372680467 73.0636747119776 68.5717633022271
392 156.448075088123 72.2403735967363 67.8975811513786
393 156.022954760338 71.3538358522418 67.2301090200634
394 155.58739759621 70.2978980601532 66.5721562435194
395 155.140245989846 69.3681851369529 65.9232045245518
396 154.681050916997 68.4487897000435 65.2799620579865
397 154.211268538036 67.5150107384255 64.6416781184883
398 153.734479161134 66.4417191848106 64.0063534345415
399 153.255080705844 65.371157646157 63.3695080834948
400 152.778252215527 64.4428061567051 62.7314929889848
401 152.308632264325 63.6640679293276 62.0948209740164
402 151.850054028828 62.938576598013 61.4610636470765
403 151.405006661683 62.1837793593153 60.8287623365955
404 150.972425377041 61.4049195271147 60.2027384501148
405 150.547377721963 60.6669494661302 59.5792635132739
406 150.124766687434 59.9656415684876 58.9587990815216
407 149.699185003895 59.3138419374542 58.3412950905479
408 149.267287609897 58.6716447906802 57.7260154107584
409 148.825940307848 58.0748604761373 57.1103776186063
410 148.37513147531 57.5436874213458 56.4974726380207
411 147.917002904429 57.0882298419454 55.8878955747589
412 147.45518088463 56.6337788163964 55.279354202145
413 146.995329226878 56.1603483719683 54.6777518778062
414 146.539654285892 55.6732706960391 54.0839343826596
415 146.087510014837 55.2193112016031 53.4946111626514
416 145.636144839265 54.701348495982 52.9133572851869
417 145.18096821593 54.0606880605163 52.3375013174591
418 144.72034731993 53.3027203238728 51.7651084473384
419 144.257130448435 52.5082592918977 51.1979338511255
420 143.798196641498 51.7430585567575 50.6345183493091
421 143.353252862679 51.0557026157517 50.0768322789373
422 142.929252897665 50.5004587167106 49.5225718296175
423 142.530663651697 50.0541700752189 48.9750443986948
424 142.159701692226 49.6928276650778 48.4336081530796
425 141.815605688718 49.3859404915116 47.9014975569136
426 141.495037215805 49.1157322546127 47.3764739115367
427 141.192195209974 48.8861326828326 46.8579605336592
428 140.900149069644 48.66531317319 46.3419795598306
429 140.610613683232 48.4595543134377 45.8219510346333
430 140.314974490946 48.2018779852553 45.2988018979375
431 140.006062538124 47.9258375946347 44.7767501831302
432 139.678135717834 47.5838842927697 44.2537988511376
433 139.326866147802 47.1994122795367 43.7257079691798
434 138.950524067303 46.7115186353436 43.1920436505299
435 138.551535964557 46.2196062732465 42.6539566305616
436 138.13448274278 45.7682873565944 42.1118771287119
437 137.707371161121 45.374880921209 41.5707515413015
438 137.278568870583 45.04847684063 41.0298763017841
439 136.855492820459 44.7042044790711 40.487887248727
440 136.443725736418 44.3384680014001 39.9427139390482
441 136.047560001507 43.9381721612919 39.3938619229286
442 135.669776527328 43.5345659087091 38.8428251043706
443 135.310165353105 43.2077597885513 38.2884002834431
444 134.966385692499 42.8875675529047 37.7284021682453
445 134.636157540954 42.582257495632 37.1654354186676
446 134.315677881344 42.2219154754891 36.6030969093857
447 134.006576881708 41.9009088397509 36.0414233885753
448 133.709993714975 41.6094118686285 35.4805159049379
449 133.425652174652 41.3453694278089 34.9201685770836
450 133.151747188779 41.0388666032582 34.3571218105394
451 132.884567016974 40.7118295356758 33.7920062482018
452 132.619786461255 40.3225712833286 33.2258751209259
453 132.353112618094 39.8870973370236 32.6618790273278
454 132.08262272985 39.3571606034246 32.1000781022226
455 131.806270831261 38.7880123722334 31.5416790081062
456 131.521403560494 38.1874679401534 30.9883406818327
457 131.225664149262 37.6121133845946 30.4357963981143
458 130.914736254601 37.0809222931364 29.8845170794427
459 130.585500660659 36.5597766754436 29.3351503997727
460 130.236185300057 36.0376504588012 28.7844043437874
461 129.868438748606 35.5508472359774 28.2338453786332
462 129.488405347437 35.0739022971597 27.6847448575585
463 129.09700159557 34.604244205462 27.135633786035
464 128.701512262276 34.073605857926 26.5897654816213
465 128.307131367218 33.4707459495568 26.0465874307456
466 127.91668026161 32.7933896352765 25.5046086284976
467 127.532470870823 32.1229829767106 24.9584158080084
468 127.155007570802 31.5414730322748 24.4101350053962
469 126.783946415346 31.0844339031968 23.8634136056502
470 126.41941850723 30.6725666290421 23.3203357359787
471 126.057854083845 30.2858969475193 22.7851381097851
472 125.699329306434 29.8721060664346 22.2554862574046
473 125.345789737991 29.453611541536 21.7329892559833
474 124.995231936726 28.9731093414479 21.217357051141
475 124.648545677949 28.4481468494357 20.7053831458166
476 124.307330878061 27.8901423050761 20.203516278677
477 123.974746555238 27.3823331759145 19.7121298890581
478 123.654712571411 26.9725514649534 19.2296605947246
479 123.349537856742 26.6403042483801 18.7590543272505
480 123.059150532459 26.3552472609494 18.2988525213497
481 122.780814057598 26.0274607402032 17.8471565842657
482 122.513001407118 25.6988697738284 17.4134306476649
483 122.247590960369 25.3486051822948 17.0015884882659
484 121.976654140366 25.0695403668994 16.6124416035735
485 121.694215756022 24.7687327457681 16.2446093820526
486 121.395875229189 24.5221811072324 15.8972967255047
487 121.077627965002 24.2250149044491 15.5724982036978
488 120.73691261837 23.9663509285193 15.2721174771855
489 120.373944692164 23.6967844766014 15.0035563411535
490 119.991514171684 23.4731571393635 14.7707927509708
491 119.59215211652 23.1931413378977 14.5699857838057
492 119.178005400224 22.8810169937636 14.4078669112864
493 118.751482627955 22.5322350250095 14.2887472987924
494 118.315895581829 22.2017229180096 14.2162665003287
495 117.871205163072 21.8351577012784 14.1914070095982
496 117.420587234135 21.447841759356 14.2194211565561
497 116.966432384519 21.0591580599916 14.3037962964333
498 116.510554087832 20.7177399192354 14.4351504753455
499 116.053499019254 20.4101445971382 14.6094153893245
500 115.594598749354 20.1345147405418 14.822656530795


==> images/nb_error_adjusted.txt <==
1 15.0609474839822
2 14.8183048617617
3 14.633531066029
4 14.4491093231658
5 14.265692971945
6 14.0836602700566
7 13.9033767712138
8 13.7239456809144
9 13.5462051263772
10 13.3702621468573
11 13.1961370341519
12 13.0240952433247
13 12.8541458163577
14 12.6874372963951
15 12.5246999301703
16 12.365609011761
17 12.209965338298
18 12.0578378462062
19 11.9291718517127
20 11.7095570961318
21 11.3849904297133
22 11.0067266271123
23 10.6990577309438
24 10.5144189929482
25 10.3634888768006
26 10.2459699996577
27 10.0813198576625
28 9.97864725372908
29 9.93985798274336
30 9.92617621144733
31 9.87869601114734
32 9.7264725392437
33 9.52348434214231
34 9.26886650779376
35 9.02459428847207
36 8.77366207411552
37 8.58192807056451
38 8.49355439998107
39 8.38754720830824
40 8.22868292327715
41 7.86879754294675
42 7.44632047962764
43 7.1457271713795
44 7.00334845229866
45 6.89084702332764
46 6.55904007210855
47 6.07674102571762
48 5.56332497502797
49 5.19730628913337
50 5.08712217500381
51 5.12258873275125
52 5.06712528901302
53 4.96582228592815
54 4.83145449381725
55 4.69866364880994
56 4.56884789547093
57 4.51406467366728
58 4.53168465460185
59 4.63386392108388
60 4.70666493879311
61 4.75353272451578
62 4.8325786293744
63 5.01566819100334
64 5.2570418631949
65 5.44941758521474
66 5.59833366403743
67 5.79214913121586
68 6.06959050248134
69 6.40129113337878
70 6.74540333037413
71 7.13439352727115
72 7.55642777405682
73 7.97039562987728
74 8.29832446127667
75 8.60595008874837
76 8.92268408990515
77 9.28678402093986
78 9.69020748859923
79 10.1022217487106
80 10.4910518715844
81 10.8756704463304
82 11.2755165758947
83 11.6930040270572
84 12.0901247561797
85 12.4163550149357
86 12.7401572827666
87 13.1271316510183
88 13.6129363475764
89 14.0694557191435
90 14.4319368472065
91 14.6363147768015
92 14.6811940570524
93 14.5869114180398
94 14.4176429520276
95 14.2542866796475
96 14.0526574752196
97 13.8957593564583
98 13.7637085994683
99 13.7223651189428
100 13.7786800861671
101 13.968399136628
102 14.1355436904889
103 14.1721840488101
104 14.0576728917183
105 13.8690736387576
106 13.7783539258386
107 13.6679374863829
108 13.4348974483114
109 12.9487947277944
110 12.2361134514024
111 11.5809852710726
112 11.0588513157688
113 10.7971998631049
114 10.4722888568047
115 10.0733348388899
116 9.5848317541211
117 9.26442087959273
118 9.1476496491779
119 9.20432969473473
120 9.39913403819595
121 9.2351316809948
122 8.8339142964751
123 8.14012694888244
124 7.58461745159957
125 7.15196770624171
126 6.96241854165091
127 6.97180214276114
128 6.92122518184918
129 6.78564955977417
130 6.64964100968673
131 6.65679786638449
132 6.74290311746642
133 6.8304457112103
134 6.96064936581988
135 7.16903860751373
136 7.41392772208925
137 7.58994611579092
138 7.60730544327004
139 7.54861099670399
140 7.47295187194138
141 7.45191366984192
142 7.46330878414739
143 7.50100970676571
144 7.60133994358038
145 7.75113322881468
146 7.94965760518758
147 8.15833060409046
148 8.40881636654079
149 8.6754562300003
150 8.76045923163746
151 8.61060993578709
152 8.27870656906109
153 7.96051073666406
154 7.67080940299998
155 7.41178586019321
156 7.26222760684695
157 7.24553820079736
158 7.39741593802159
159 7.65156244539383
160 7.87782766085678
161 7.99610911109604
162 7.99472187081418
163 7.9742113582583
164 7.91746038646171
165 7.79836435403778
166 7.57431203161026
167 7.29301675148903
168 6.9474040134309
169 6.65083444398946
170 6.37202169503979
171 6.17874341304661
172 6.01963377509569
173 5.92754350333999
174 5.87316784350841
175 5.82007783763969
176 5.76054216992583
177 5.75354204659225
178 5.79149176404824
179 5.89884926680737
180 5.95109241766918
181 5.9756576093284
182 5.96518216157755
183 6.00924796155026
184 6.08533967381405
185 6.20944986287729
186 6.35009047677562
187 6.45328891259278
188 6.51507910299251
189 6.55023045500188
190 6.59765498019688
191 6.64445604446589
192 6.62726108071125
193 6.51205929633775
194 6.28906829076765
195 6.07188223770439
196 5.91181226226939
197 5.83456347658163
198 5.79691030887274
199 5.81134157173491
200 5.87702499997224
201 5.8344394551345
202 5.61589788385039
203 5.15991729010405
204 4.73746636360336
205 4.41032449057298
206 4.25380357628156
207 4.23344870936947
208 4.37623729683472
209 4.62834435844204
210 4.79976013721197
211 4.7913843898284
212 4.6628780853474
213 4.61250404082092
214 4.61727142027407
215 4.7220662060361
216 4.85284008035086
217 5.0325485419875
218 5.20571847791356
219 5.36080110067428
220 5.4221907584286
221 5.30187737588726
222 4.90901934045015
223 4.40155900130625
224 3.90563578622515
225 3.57165926849413
226 3.33963513321349
227 3.18633172141928
228 3.17893424901425
229 3.34618153339815
230 3.60675303047612
231 3.82074968546994
232 4.01026165486001
233 4.17187973934571
234 4.25086363353415
235 4.20372139277573
236 4.05486221789865
237 3.88770255851397
238 3.67391675463315
239 3.37773713527595
240 2.88308856452368
241 2.1690303116406
242 1.38578406453704
243 1.26913167671799
244 1.90133272580357
245 2.54281946687396
246 3.09845612044559
247 3.52713941531691
248 3.86352810828747
249 4.09633907444555
250 4.28961570059232
251 4.4602008024023
252 4.5726336534282
253 4.61657709159991
254 4.67038334925816
255 4.81134664995132
256 5.07181879933033
257 5.36612168736431
258 5.67086077287407
259 5.88938616591829
260 5.96267467898115
261 5.95038176815277
262 5.98374690758979
263 6.12523133010059
264 6.35628081443783
265 6.55853977830887
266 6.74258270580029
267 6.83712172879522
268 6.83797305923505
269 6.82562054715714
270 6.83488595829016
271 6.83394434058796
272 6.78049076328549
273 6.60526876416283
274 6.55813232469485
275 6.60691279749588
276 6.79551628278858
277 6.95091565272843
278 7.04890218037723
279 7.1120041306677
280 7.12432206106349
281 7.22904221790105
282 7.38669415734229
283 7.62696397279982
284 7.89909298050388
285 8.30992232258257
286 8.79066621209561
287 9.18344891268774
288 9.43494008169495
289 9.55449561857098
290 9.61900562832543
291 9.54680555406555
292 9.37922320876746
293 9.15137134925825
294 8.92139781489641
295 8.67768918827361
296 8.47153539198644
297 8.35753997107887
298 8.46525526397558
299 8.64101242390887
300 8.78143368842308
301 8.7651993620876
302 8.73147991649626
303 8.70507327414812
304 8.68200424106243
305 8.5573755999004
306 8.54006484427826
307 8.48681740435534
308 8.37945639117497
309 7.95400945180102
310 7.53015469145823
311 7.24407154865226
312 7.13625599601864
313 7.02077305004658
314 6.85948489354784
315 6.73543211557348
316 6.68865602327827
317 6.72404657982134
318 6.81483267169207
319 6.88969280983998
320 6.94351343051971
321 6.95083267976028
322 7.00508787049715
323 7.11294818495304
324 7.2882053326952
325 7.40205792081428
326 7.38167340771488
327 7.16918299284166
328 6.84360881057661
329 6.44087091656556
330 5.98252901683582
331 5.57047120890091
332 5.20148652021826
333 4.8605337961275
334 4.44570794226143
335 3.98353468106974
336 3.58851089101463
337 3.35160670295177
338 3.2835480393744
339 3.28471065847758
340 3.35238567630311
341 3.44761072472447
342 3.6969423404271
343 3.91790568077231
344 4.21368039563657
345 4.43960420409741
346 4.7558151320209
347 5.05741761843546
348 5.3304996766275
349 5.55008061152658
350 5.729566151221
351 5.95766261647676
352 6.1829541111416
353 6.38630109377872
354 6.53961983691809
355 6.6183369949835
356 6.64097457182515
357 6.58339674818976
358 6.43841136218984
359 6.23947912943086
360 6.01070450812519
361 5.77408971180058
362 5.54035447421514
363 5.32560905222987
364 5.1895864082034
365 5.15287723589421
366 5.18646714545695
367 5.2935121404325
368 5.47264750115415
369 5.72299964684067
370 6.00868092361655
371 6.30559173628681
372 6.59791916113903
373 6.88114379354952
374 7.05678038792311
375 7.12039160193787
376 6.99852827288642
377 6.77275366538961
378 6.50381487841319
379 6.22740284079959
380 6.04150242898782
381 5.93935695389891
382 5.9455692884586
383 6.02107451995172
384 6.16886182850851
385 6.41942079663936
386 6.72333602023208
387 7.03670988758634
388 7.20203176698605
389 7.21631899881218
390 7.08163474925076
391 7.01283734774768
392 6.96031820560599
393 6.93825951964068
394 6.71719634310216
395 6.44261986741852
396 6.06286378962525
397 5.71865050556579
398 5.38290112390864
399 5.18173258230318
400 5.13777623037959
401 5.21169245702206
402 5.23842278230008
403 5.13297926183489
404 4.92310789315004
405 4.799437414165
406 4.85277801994468
407 5.03511387615907
408 5.25506451168288
409 5.45086495115066
410 5.66920616232709
411 5.91499479043561
412 6.13636585990621
413 6.23390487974778
414 6.23371870386369
415 6.18798580850537
416 6.11493151322473
417 5.95589173626045
418 5.67728483394123
419 5.31362167107457
420 4.89578278371653
421 4.48813017417137
422 4.15985614064748
423 3.9673825075789
424 3.90300355340673
425 3.93078240252126
426 4.02765342593514
427 4.19738503307335
428 4.42441189957211
429 4.70025141094944
430 4.9566735446195
431 5.19652101961062
432 5.38258279329053
433 5.53657602256881
434 5.61237592019091
435 5.69891034702785
436 5.84178223090776
437 6.05599596686372
438 6.34917027004417
439 6.63855173181887
440 6.89189839799511
441 7.07410416743565
442 7.21309265202316
443 7.40933088156122
444 7.63180256855447
445 7.8755460543806
446 8.07925257999382
447 8.32206919371212
448 8.59944139760401
449 8.90546170312007
450 9.17562268965623
451 9.43072638209442
452 9.62238466682597
453 9.76224285284252
454 9.79152070264808
455 9.77459412952197
456 9.72969132380033
457 9.72006263658906
458 9.75115873108753
459 9.78015806903291
460 9.80069223859194
461 9.85514170905778
462 9.91815736520838
463 9.98997980933675
464 10.0005130241923
465 9.94267364510695
466 9.81894463092383
467 9.71821658724313
468 9.72250254279589
469 9.85692329935121
470 10.0309160753886
471 10.2210226767764
472 10.3794528055619
473 10.5352314981658
474 10.6366490200065
475 10.7051846137284
476 10.757344181698
477 10.8678721809256
478 11.0855671921013
479 11.375365903985
480 11.7152941409434
481 12.0247814404865
482 12.3226783884744
483 12.5934883142706
484 12.8818061294594
485 13.132630626075
486 13.3917858278365
487 13.6008588554031
488 13.8229283123655
489 14.0280290966472
490 14.2786266932009
491 14.5071243178521
492 14.7412942434995
493 14.9437627948317
494 15.1467331105779
495 15.2985884035392
496 15.4331492608112
497 15.5569411571987
498 15.7121549409106
499 15.8850937344341
500 16.29835292796


==> images/nb_quaternions.txt <==
1 0.9624609 0.1395907 0.08424375 0.2169943 0.9624608 0.1395907 0.08424374 0.2169943
2 0.9630229 0.1384414 0.08695227 0.21415 0.9624319 0.1407616 0.08614988 0.2156133
3 0.9630671 0.1382157 0.09021808 0.2127413 0.9623988 0.1419485 0.08810166 0.2141898
4 0.9630991 0.1379881 0.09348275 0.2113298 0.9623611 0.1431428 0.09010351 0.2127266
5 0.9631189 0.1377589 0.09674621 0.2099157 0.962318 0.144338 0.09214275 0.2112355
6 0.9631265 0.1375278 0.1000085 0.208499 0.9622724 0.1455279 0.09422002 0.2097047
7 0.9631218 0.137295 0.1032694 0.2070795 0.9622209 0.1467117 0.09633326 0.2081508
8 0.9631048 0.1370605 0.1065291 0.2056575 0.9621618 0.1478961 0.09846664 0.2065809
9 0.9630757 0.1368243 0.1097874 0.2042328 0.9620888 0.1490802 0.1006325 0.2050207
10 0.9630343 0.1365862 0.1130443 0.2028056 0.9620034 0.1502608 0.1028297 0.2034636
11 0.9629807 0.1363465 0.1162998 0.2013758 0.961904 0.1514384 0.1050587 0.2019153
12 0.9629148 0.136105 0.1195538 0.1999433 0.9617903 0.1526108 0.1073128 0.2003831
13 0.9628367 0.1358618 0.1228063 0.1985084 0.9616591 0.1537797 0.1095955 0.1988779
14 0.9627464 0.1356169 0.1260573 0.197071 0.9615052 0.1549394 0.1119155 0.1974244
15 0.9626439 0.1353703 0.1293066 0.195631 0.9613268 0.156085 0.1142758 0.1960345
16 0.9625291 0.1351219 0.1325544 0.1941885 0.9611217 0.1572192 0.1166809 0.1947115
17 0.962402 0.1348718 0.1358004 0.1927436 0.9608939 0.1583403 0.1191247 0.1934435
18 0.9622629 0.13462 0.1390447 0.1912962 0.9606448 0.1594449 0.1216281 0.1922128
19 0.9618844 0.1346291 0.1432846 0.1900601 0.9603776 0.1605388 0.1241824 0.1909994
20 0.961147 0.1338752 0.1497597 0.18933 0.9600934 0.1616145 0.1267969 0.1898002
21 0.9601043 0.1319866 0.1581038 0.1891625 0.9597909 0.1626659 0.1294803 0.1886164
22 0.9592159 0.1292942 0.1658027 0.1889371 0.9594676 0.1636961 0.1322207 0.1874651
23 0.958666 0.1271985 0.1713615 0.1881897 0.9591213 0.1647212 0.1350172 0.1863424
24 0.9577168 0.1257125 0.1785736 0.1873138 0.9587511 0.1657537 0.1378641 0.1852448
25 0.9564344 0.1239612 0.187005 0.1868047 0.9583495 0.1667916 0.1407675 0.1842051
26 0.9548514 0.1220036 0.1959006 0.1870743 0.9579156 0.1678388 0.1437344 0.1832164
27 0.9536967 0.1205141 0.2016714 0.1877967 0.95745 0.1688954 0.1467588 0.1822791
28 0.9525492 0.120011 0.2063026 0.1889088 0.9569552 0.16996 0.1498381 0.1813802
29 0.9512646 0.1200295 0.2109504 0.190233 0.9564355 0.1710236 0.1530114 0.1804702
30 0.9499065 0.1200267 0.2159186 0.1914429 0.9558855 0.1720962 0.1562671 0.1795731
31 0.9486868 0.1197153 0.220688 0.1922458 0.9553018 0.1731778 0.1596037 0.1787028
32 0.9478269 0.1188742 0.2245428 0.1925449 0.9546867 0.1742736 0.163031 0.1778285
33 0.9472002 0.1179752 0.2276969 0.1924782 0.9540429 0.1753873 0.16655 0.1769251
34 0.9466435 0.1166361 0.2308078 0.1923275 0.9533638 0.1765246 0.1701568 0.176021
35 0.9459502 0.1150377 0.2345705 0.1921488 0.9526418 0.1776909 0.1738452 0.1751496
36 0.9451692 0.1130602 0.2388137 0.1919389 0.9518754 0.1788644 0.1776245 0.1743281
37 0.94416 0.1111271 0.2437535 0.1918249 0.951077 0.1800269 0.1814948 0.1735004
38 0.9429327 0.1098506 0.24915 0.1916637 0.9502473 0.1811801 0.1854539 0.1726574
39 0.9418103 0.1086747 0.2541135 0.1913362 0.9493892 0.1823238 0.1895167 0.1717602
40 0.940981 0.1077675 0.258171 0.190496 0.9484972 0.1834587 0.1936807 0.170833
41 0.9406196 0.1053804 0.2614799 0.1890976 0.9475678 0.1845524 0.1979769 0.1698842
42 0.9404737 0.1029452 0.2641004 0.1875166 0.9466072 0.1855957 0.2023799 0.1689125
43 0.9397863 0.1000848 0.2685511 0.1861857 0.9456092 0.186573 0.2069202 0.1679226
44 0.9388236 0.0986889 0.2734193 0.184696 0.9445767 0.1874975 0.2115709 0.1669057
45 0.9378884 0.09783151 0.2782427 0.182689 0.943512 0.1883525 0.2163212 0.1658731
46 0.9377233 0.09728681 0.2804202 0.1804847 0.9424061 0.1891467 0.2211632 0.1648673
47 0.9375892 0.09473715 0.2823207 0.1795731 0.9412681 0.1898671 0.2260943 0.1638484
48 0.9370064 0.08963852 0.2852035 0.1806737 0.9400924 0.1905291 0.2311365 0.1627913
49 0.9357094 0.08110778 0.2899984 0.1837671 0.9388821 0.1911699 0.2362513 0.1616781
50 0.9343109 0.07330064 0.2941162 0.1875788 0.937626 0.1917858 0.2414759 0.1605147
51 0.9331325 0.06756388 0.2969756 0.1910609 0.9363284 0.1923621 0.2468225 0.1592631
52 0.9325902 0.06565724 0.2976376 0.1933297 0.9349828 0.1929241 0.2522786 0.1579339
53 0.9323835 0.06505563 0.2978182 0.1942501 0.9335815 0.1934763 0.2578438 0.1565538
54 0.9324398 0.06478292 0.2979204 0.1939139 0.9321304 0.1940185 0.2635116 0.1550855
55 0.9324353 0.06435842 0.2990102 0.1923933 0.9306194 0.19456 0.269281 0.1535643
56 0.9322994 0.06406612 0.3009279 0.1901465 0.9290407 0.1951167 0.2751341 0.1520332
57 0.9316386 0.06420566 0.3043289 0.1879126 0.9274018 0.1956535 0.2810592 0.1505032
58 0.9306228 0.06432266 0.3085311 0.186044 0.925707 0.196166 0.2870331 0.1489874
59 0.9291443 0.06416849 0.3138307 0.1846173 0.923981 0.1966106 0.2930359 0.1474222
60 0.9279288 0.06353233 0.3185171 0.1829169 0.9222185 0.1969939 0.2990771 0.1458059
61 0.9269339 0.06279115 0.3226664 0.180934 0.9204062 0.1973425 0.3051674 0.1441569
62 0.9263438 0.06078886 0.3258908 0.1788492 0.9185597 0.1976268 0.3113086 0.1424042
63 0.9254191 0.05734833 0.3301065 0.1770322 0.9166765 0.1978607 0.3174767 0.1405847
64 0.9243153 0.0533925 0.3348176 0.1751787 0.914754 0.1980139 0.323709 0.1386658
65 0.9230749 0.0505908 0.3397729 0.1729964 0.9127942 0.1980765 0.3299806 0.1366938
66 0.9218308 0.04833223 0.3447325 0.1704449 0.910804 0.1980366 0.3362853 0.1346468
67 0.9203273 0.04492627 0.3505117 0.1676928 0.9087636 0.1979374 0.3426471 0.1325241
68 0.9187196 0.0397178 0.3567659 0.1646048 0.9066659 0.1978221 0.349007 0.1304514
69 0.9173707 0.03434244 0.3621899 0.1614623 0.9045039 0.1977001 0.3553684 0.1284548
70 0.9166439 0.02964308 0.3658035 0.158345 0.9022945 0.1975783 0.3616723 0.1265728
71 0.9162377 0.02526813 0.3684149 0.1553725 0.9000352 0.1974744 0.3679398 0.1247433
72 0.9157259 0.02074816 0.3712437 0.1522947 0.8977146 0.197388 0.3741965 0.1229773
73 0.9150081 0.01660139 0.374429 0.1492903 0.8953287 0.1973322 0.3804443 0.1212798
74 0.9142443 0.0137152 0.3775772 0.1463035 0.8928881 0.1972588 0.3866956 0.1196093
75 0.9136317 0.01166719 0.3801868 0.1435236 0.8904007 0.1972154 0.3929068 0.1179703
76 0.9131465 0.01006032 0.3823553 0.1409492 0.8878676 0.1972071 0.3990583 0.1164169
77 0.9127208 0.008224037 0.3843383 0.1384092 0.8852832 0.1972222 0.4051726 0.1149439
78 0.9123366 0.00607367 0.3862352 0.1357478 0.8826678 0.1972772 0.4112014 0.1135451
79 0.9119423 0.003758439 0.3881953 0.1328589 0.880045 0.1973225 0.4171357 0.1121707
80 0.9114497 0.001687331 0.390328 0.1300024 0.8773979 0.1973155 0.423029 0.1108423
81 0.9110129 -0.0001712628 0.3923005 0.1271056 0.8747302 0.1972382 0.428888 0.1095409
82 0.9103953 -0.002299325 0.3945961 0.1243743 0.8720292 0.1970953 0.4347493 0.10822
83 0.9095777 -0.005006351 0.3973361 0.1215212 0.8692887 0.1968632 0.4406449 0.106837
84 0.9083702 -0.008286703 0.4009599 0.1184316 0.8665072 0.1965582 0.4465727 0.1053708
85 0.9067218 -0.01165928 0.4055796 0.1149991 0.8636772 0.1962425 0.4525072 0.1038635
86 0.9046592 -0.0152822 0.4108177 0.1121917 0.860819 0.1958907 0.4584149 0.1023381
87 0.9023626 -0.0193981 0.4161837 0.1102569 0.8579033 0.1955075 0.4643328 0.1008649
88 0.900223 -0.02401282 0.4209397 0.1087737 0.8549502 0.1950684 0.4702385 0.09941935
89 0.8981926 -0.0282085 0.4254254 0.1070867 0.8519783 0.1945829 0.4761002 0.09797429
90 0.8961619 -0.0314393 0.4299201 0.1052334 0.8489688 0.1940758 0.4819372 0.09655672
91 0.8938215 -0.03358689 0.4351162 0.1030971 0.8459282 0.1935055 0.4877681 0.09509668
92 0.8911391 -0.03473843 0.4410894 0.1005207 0.8428544 0.1928956 0.4935832 0.09361278
93 0.8881168 -0.03514604 0.4478145 0.09734195 0.839748 0.1922307 0.4993979 0.09204597
94 0.8849744 -0.03506391 0.4547681 0.09368449 0.8366098 0.1914926 0.505231 0.09031188
95 0.8820615 -0.03493571 0.4612561 0.08938582 0.8334615 0.1907052 0.5110289 0.0884475
96 0.8788878 -0.03490058 0.4681832 0.08451455 0.8303003 0.1899231 0.5167644 0.08651692
97 0.8760208 -0.03488114 0.4744096 0.07941272 0.8271205 0.1891335 0.5224563 0.08449579
98 0.8730385 -0.03504677 0.4806417 0.07455901 0.823942 0.1884067 0.5280401 0.08243917
99 0.8706868 -0.0350344 0.4855314 0.07025884 0.8207478 0.187709 0.5335552 0.08035861
100 0.8685175 -0.03545736 0.4898998 0.06646968 0.8175074 0.1870935 0.5390348 0.07822505
101 0.8669661 -0.03608914 0.4930048 0.06335291 0.8142276 0.18656 0.5444682 0.07604688
102 0.8654892 -0.03607712 0.4959149 0.06078848 0.8109022 0.1860694 0.5498827 0.0737885
103 0.8636115 -0.03494357 0.4995157 0.05863611 0.8075198 0.1856384 0.5552883 0.07144975
104 0.8611564 -0.03283094 0.5041252 0.05647701 0.8040625 0.1852644 0.5607021 0.06909161
105 0.8581336 -0.03054957 0.5096319 0.05430229 0.8005202 0.1849249 0.566147 0.06669223
106 0.8554338 -0.02852471 0.5144577 0.05246552 0.7968928 0.1846235 0.5716172 0.064266
107 0.8524563 -0.02612832 0.5196003 0.05148839 0.7931658 0.1843509 0.5771286 0.06184827
108 0.8492498 -0.02208335 0.5250441 0.05114442 0.7893506 0.1841416 0.5826499 0.05947012
109 0.8453087 -0.01588121 0.5316374 0.05062213 0.7854783 0.1839975 0.5881386 0.05711181
110 0.8407901 -0.007461042 0.5390263 0.04966827 0.781538 0.1839355 0.5935938 0.05488649
111 0.8359563 0.0002339823 0.5466476 0.04851218 0.777539 0.1839459 0.5990106 0.05275879
112 0.830665 0.006127242 0.5546897 0.04772305 0.773463 0.1839529 0.6044423 0.05065521
113 0.8256344 0.009190217 0.5621787 0.04688781 0.7693288 0.1839668 0.6098641 0.0485304
114 0.8204694 0.0121832 0.5698014 0.04480908 0.7651415 0.1839211 0.6152914 0.04634665
115 0.8154957 0.01587706 0.5770503 0.04156549 0.7609224 0.1838024 0.6206998 0.04410753
116 0.810573 0.02108835 0.5840299 0.03789154 0.756669 0.183702 0.6260623 0.04185224
117 0.8060813 0.02608936 0.5901733 0.03532361 0.7523934 0.1835937 0.6313708 0.03960096
118 0.8018916 0.03089366 0.5956751 0.03444753 0.7480754 0.1834705 0.6366528 0.03734963
119 0.7980156 0.03571163 0.6005753 0.03471527 0.743699 0.1833499 0.641921 0.03510131
120 0.7944052 0.04059919 0.6049811 0.03563586 0.739279 0.1832199 0.6471626 0.03282705
121 0.7894272 0.04708968 0.6110862 0.03407153 0.7348207 0.1830596 0.6523781 0.03050355
122 0.7830287 0.05393583 0.6188706 0.0309232 0.7303033 0.1828176 0.6576056 0.02810022
123 0.7749763 0.06160871 0.6284562 0.02566873 0.7257493 0.1824368 0.6628329 0.02563755
124 0.7666266 0.0672987 0.6382108 0.02101291 0.7211266 0.1819461 0.6680845 0.02313478
125 0.7586264 0.07151373 0.6473812 0.01640991 0.7164529 0.1813515 0.6733364 0.02061723
126 0.7520777 0.0730803 0.6548848 0.0128213 0.7117011 0.1807311 0.6785933 0.01813424
127 0.7472172 0.07354671 0.6604245 0.009840758 0.7068928 0.1800795 0.6838335 0.01567444
128 0.7420805 0.07331476 0.666256 0.006661629 0.7020522 0.1794563 0.6890153 0.01327115
129 0.7365564 0.07320151 0.6723967 0.002969679 0.6972211 0.1788942 0.6940898 0.01091773
130 0.7309996 0.07263862 0.6785004 -0.0006208728 0.6923811 0.1783706 0.6990843 0.008578335
131 0.7267379 0.07133178 0.6831915 -0.003647874 0.6875205 0.1778205 0.704029 0.006227449
132 0.7230056 0.06997543 0.68726 -0.006331671 0.6826406 0.1772722 0.7089157 0.003859862
133 0.7193193 0.06885115 0.6911996 -0.009077851 0.6777182 0.1767916 0.7137509 0.001538501
134 0.7159359 0.06777555 0.694771 -0.01164323 0.672752 0.1763283 0.7185488 -0.0007146066
135 0.7130867 0.06682666 0.697746 -0.01385954 0.6677574 0.1758533 0.7233031 -0.002875861
136 0.7104847 0.06623465 0.7004051 -0.01603486 0.6627405 0.1753322 0.7280169 -0.005027818
137 0.7077535 0.06590519 0.703122 -0.01899833 0.6577033 0.1747535 0.7326904 -0.007244212
138 0.7044131 0.06421188 0.7065024 -0.02309602 0.6526793 0.1741194 0.7372934 -0.00952818
139 0.7010337 0.06074389 0.709978 -0.02816381 0.6476391 0.1734138 0.7418566 -0.01183842
140 0.6972215 0.05578723 0.7139001 -0.03341393 0.6425966 0.1726931 0.7463552 -0.01416953
141 0.6931705 0.05088464 0.7179569 -0.03825311 0.6375438 0.171977 0.7507941 -0.01643699
142 0.6885688 0.046756 0.7224283 -0.04223975 0.6324545 0.1713442 0.7551804 -0.01857984
143 0.6836224 0.04369878 0.7271145 -0.04533573 0.6273535 0.1708022 0.7594928 -0.02061088
144 0.6788189 0.04118496 0.7315921 -0.04776662 0.6222259 0.1703176 0.7637521 -0.02257313
145 0.67432 0.03890861 0.7357184 -0.04997139 0.6170784 0.1698201 0.7679673 -0.02452553
146 0.6699918 0.03634378 0.7396517 -0.05201431 0.611883 0.1694039 0.7721428 -0.02640117
147 0.6656654 0.03394515 0.74352 -0.05399357 0.6066374 0.1690267 0.7762877 -0.02825829
148 0.6615672 0.03171484 0.7471392 -0.05573168 0.601343 0.1687192 0.7803946 -0.03007886
149 0.6579844 0.03023033 0.7502245 -0.05749718 0.5960209 0.1684705 0.7844498 -0.03186256
150 0.6538603 0.03019076 0.7536089 -0.06024 0.5906611 0.1682869 0.7884572 -0.03367919
151 0.6490312 0.03224051 0.7573734 -0.0640674 0.5852922 0.1681249 0.7924022 -0.03557863
152 0.6432759 0.03538035 0.7617288 -0.0686553 0.5799145 0.1679824 0.7962863 -0.03753933
153 0.6372566 0.03809187 0.7662266 -0.07314279 0.5745108 0.1678049 0.8001319 -0.03959404
154 0.6305308 0.03908171 0.771305 -0.07740942 0.5690833 0.1675607 0.8039428 -0.04175746
155 0.6233882 0.03873859 0.7766778 -0.0815964 0.5636332 0.1672841 0.8077136 -0.0439585
156 0.6163681 0.03728287 0.7819291 -0.08536533 0.5581576 0.1669583 0.8114471 -0.04624324
157 0.6095792 0.03467678 0.7869818 -0.08871567 0.5526441 0.1666013 0.8151492 -0.04857903
158 0.6029661 0.03103673 0.7919256 -0.09122719 0.5470456 0.1662339 0.8188469 -0.05096267
159 0.5965158 0.02720179 0.7967108 -0.09317157 0.5413834 0.1658368 0.822526 -0.05341473
160 0.5907254 0.02487787 0.8008561 -0.09515289 0.5356522 0.1654341 0.8261853 -0.0559126
161 0.585687 0.02430829 0.8042368 -0.09789234 0.5298417 0.1650275 0.8298303 -0.05844036
162 0.5807466 0.02461551 0.8073311 -0.1017055 0.5239677 0.1646255 0.8334488 -0.06098577
163 0.5758105 0.0247768 0.8102944 -0.1060723 0.5180162 0.1641781 0.8370575 -0.06355742
164 0.5704412 0.02475193 0.8134505 -0.1108264 0.5120145 0.1637532 0.8406286 -0.06610472
165 0.5648501 0.0251222 0.816614 -0.1159951 0.5059482 0.1632661 0.8441828 -0.06867275
166 0.5585644 0.02583661 0.8200581 -0.1218318 0.4997869 0.1627427 0.8477336 -0.07124306
167 0.5517533 0.02649501 0.8236694 -0.128199 0.4935433 0.1620978 0.851285 -0.07384526
168 0.5441487 0.02713681 0.8276337 -0.1348634 0.4872232 0.1613496 0.8548283 -0.0764754
169 0.5363901 0.0271732 0.8315816 -0.1414898 0.4808315 0.1604905 0.8583606 -0.07912762
170 0.5283485 0.02694892 0.8356059 -0.1479335 0.474415 0.159516 0.8618564 -0.0817845
171 0.5204095 0.02614545 0.8395258 -0.1539049 0.4679945 0.1584343 0.8653008 -0.0844642
172 0.5126754 0.02554061 0.8433173 -0.1591465 0.4616094 0.1573163 0.8686612 -0.08715528
173 0.5056731 0.02495473 0.8466261 -0.1640005 0.4552151 0.1561205 0.8719678 -0.08987659
174 0.4989534 0.02430686 0.849758 -0.1684223 0.4488112 0.1548406 0.8752232 -0.09261243
175 0.4916586 0.02316597 0.8531337 -0.1729103 0.4423995 0.1534707 0.8784279 -0.09536251
176 0.4838274 0.02187949 0.8567957 -0.1770122 0.4359704 0.152068 0.8815823 -0.09806966
177 0.4763837 0.02042709 0.8602006 -0.1808212 0.4295854 0.1506891 0.8846503 -0.1007114
178 0.4698719 0.01928993 0.8631529 -0.1838898 0.423232 0.1493124 0.8876384 -0.1033366
179 0.4641124 0.01802196 0.8657507 -0.1864153 0.4169298 0.1479675 0.8905371 -0.10592
180 0.4577269 0.01710393 0.8687385 -0.1883799 0.4106592 0.1466378 0.8933614 -0.1084513
181 0.4505633 0.0161448 0.8721251 -0.1900784 0.4044538 0.1453607 0.8960946 -0.1109139
182 0.4428857 0.01551747 0.8757411 -0.1915439 0.3982924 0.1442047 0.898739 -0.113298
183 0.4361468 0.01500678 0.8788351 -0.192872 0.3921581 0.1431448 0.9013048 -0.1156346
184 0.4305851 0.01472458 0.8812507 -0.1943625 0.3860343 0.1421399 0.9038076 -0.117923
185 0.4256028 0.01415107 0.8832777 -0.1961694 0.3798925 0.1411858 0.9062586 -0.1201813
186 0.4205632 0.01318961 0.8851727 -0.1985496 0.3737561 0.1403299 0.9086446 -0.1223882
187 0.4146811 0.01206724 0.8873147 -0.2014113 0.3676134 0.1395764 0.9109671 -0.124571
188 0.4083585 0.01120342 0.889558 -0.2044616 0.3614191 0.1389342 0.9132459 -0.1267097
189 0.4014991 0.01053976 0.892005 -0.2073992 0.3551788 0.1384083 0.9154807 -0.1287875
190 0.3941558 0.009902257 0.8947225 -0.2097971 0.3488888 0.1379788 0.9176724 -0.1308275
191 0.3863803 0.009425909 0.8976395 -0.211813 0.3425789 0.1376828 0.9198095 -0.1327923
192 0.3786561 0.009768264 0.900438 -0.2138586 0.3362419 0.1374945 0.9218943 -0.1347136
193 0.3707864 0.01100158 0.9031466 -0.2161542 0.3298843 0.1373271 0.9239365 -0.1365984
194 0.3623356 0.01295533 0.9058741 -0.2189457 0.3235035 0.1371531 0.9259444 -0.1384254
195 0.3533955 0.0147787 0.9086722 -0.2218291 0.3171198 0.1369906 0.927909 -0.1401916
196 0.3449451 0.0162582 0.911198 -0.2246481 0.3107533 0.1368413 0.9298259 -0.1418823
197 0.3373431 0.01721773 0.9134035 -0.2271501 0.3044062 0.1366612 0.9316974 -0.1435296
198 0.330642 0.01805713 0.9152613 -0.2294485 0.2980557 0.1365214 0.9335123 -0.145188
199 0.3252995 0.01861753 0.9166405 -0.2315252 0.2917027 0.1363226 0.9352773 -0.1469081
200 0.321039 0.01901393 0.9176563 -0.2334081 0.2853435 0.1361651 0.9369847 -0.1486538
201 0.3157264 0.01997164 0.9187812 -0.2361337 0.2789984 0.136003 0.9386292 -0.1504608
202 0.3087398 0.02190167 0.9201707 -0.2397622 0.2726589 0.1358023 0.9402224 -0.1523046
203 0.3003858 0.02520307 0.9214683 -0.2450089 0.2663395 0.1355624 0.9417597 -0.154191
204 0.2931202 0.02821062 0.9221626 -0.2508004 0.2600346 0.1352428 0.9432458 -0.1561375
205 0.2866262 0.03050307 0.9224441 -0.2569277 0.2537333 0.1348697 0.9446844 -0.1581173
206 0.2805609 0.03172157 0.9226632 -0.2626253 0.2474689 0.1345314 0.9460604 -0.1600946
207 0.2739821 0.03203151 0.9231375 -0.267815 0.2412596 0.1342632 0.9473747 -0.1620134
208 0.2672364 0.03118365 0.9236705 -0.2728462 0.2350862 0.1340645 0.9486244 -0.1639294
209 0.2608401 0.02964774 0.9241008 -0.277707 0.2289469 0.1339025 0.9498173 -0.1658325
210 0.2550514 0.02910383 0.9242744 -0.2825219 0.2227995 0.1337845 0.9509639 -0.16772
211 0.2503324 0.03057377 0.9239482 -0.2876087 0.2166253 0.1336719 0.952071 -0.1696065
212 0.2458666 0.03349552 0.9234354 -0.2927365 0.2104629 0.1335187 0.9531292 -0.1715308
213 0.2417127 0.03629382 0.9226969 -0.2981412 0.2043348 0.1333303 0.9541365 -0.1734755
214 0.2360843 0.03877526 0.9221786 -0.303887 0.1982132 0.1331086 0.9551083 -0.1753902
215 0.2295965 0.04042346 0.9218005 -0.3097342 0.1920843 0.1328144 0.9560524 -0.1772785
216 0.222422 0.04100728 0.9219109 -0.314527 0.1859712 0.1324491 0.9569571 -0.1791784
217 0.2162865 0.03992783 0.9223535 -0.3176318 0.1798874 0.1320038 0.957818 -0.1811079
218 0.2115012 0.03774875 0.9231655 -0.3187596 0.1738298 0.1315714 0.9586239 -0.183064
219 0.2078235 0.03568221 0.9240345 -0.3188986 0.1678063 0.1311867 0.9593715 -0.185034
220 0.2039789 0.03462262 0.9250263 -0.3186224 0.1618327 0.1308252 0.9600618 -0.1870197
221 0.1986825 0.03551321 0.9259023 -0.3193258 0.1559146 0.1303957 0.9607043 -0.189037
222 0.1914478 0.03871581 0.9268448 -0.3206361 0.1500612 0.1299232 0.9613041 -0.1910396
223 0.1838234 0.0426885 0.9279087 -0.3215154 0.144301 0.1294253 0.9618594 -0.1930098
224 0.1773364 0.04606484 0.9293187 -0.3206191 0.1385991 0.1289458 0.9623683 -0.1949628
225 0.1724756 0.04815852 0.9308874 -0.3184047 0.1329453 0.1285303 0.9628268 -0.1969011
226 0.1681257 0.05004619 0.9326044 -0.3154016 0.1273223 0.1281569 0.9632365 -0.1988474
227 0.1633841 0.05216208 0.9343464 -0.3123803 0.1217853 0.1278635 0.9635937 -0.2007649
228 0.1585553 0.05423219 0.936237 -0.3088356 0.1163264 0.1276081 0.9639071 -0.2026517
229 0.1538192 0.0562086 0.9381263 -0.3051217 0.1109175 0.1274184 0.9641864 -0.2044665
230 0.1486852 0.05834495 0.9399593 -0.3016043 0.1055342 0.1273375 0.964417 -0.2062706
231 0.1424976 0.06094369 0.9415888 -0.2989832 0.100187 0.1272955 0.9645972 -0.2081123
232 0.1351399 0.06323723 0.9430739 -0.297237 0.09483918 0.1272631 0.9647381 -0.2099767
233 0.1274001 0.06491553 0.9442303 -0.2966217 0.08948821 0.1271789 0.9648362 -0.2119163
234 0.1198497 0.065619 0.9448421 -0.2976636 0.0841781 0.1270558 0.9648823 -0.2139463
235 0.1130224 0.06601078 0.9448264 -0.3002858 0.07890651 0.1269307 0.96488 -0.21603
236 0.1065359 0.06612902 0.9443535 -0.3040945 0.07362489 0.1268327 0.9648395 -0.2181228
237 0.09968555 0.06605445 0.943746 -0.3082907 0.06829636 0.1267824 0.9647601 -0.2202266
238 0.09219477 0.06589934 0.9428781 -0.3132703 0.06293522 0.1267945 0.9646288 -0.2223821
239 0.08434989 0.06675275 0.9416649 -0.3188988 0.05753972 0.1269578 0.9644432 -0.2245443
240 0.07708161 0.06934124 0.9397719 -0.3256977 0.0521104 0.1272749 0.9642179 -0.2266482
241 0.06989024 0.07453286 0.9372302 -0.3334064 0.04665472 0.1276537 0.9639569 -0.2287249
242 0.06278101 0.08182205 0.9339082 -0.3423145 0.04113214 0.1281717 0.9636576 -0.2307467
243 0.0556027 0.09028995 0.9304102 -0.350846 0.03556502 0.1288485 0.9633253 -0.2326747
244 0.04848938 0.09830751 0.9272236 -0.3581072 0.02993045 0.1296408 0.9629668 -0.2345041
245 0.04139726 0.105022 0.9248478 -0.3631986 0.02418708 0.1305514 0.9625921 -0.2361943
246 0.03394675 0.1105729 0.9228893 -0.3672827 0.01832158 0.1314683 0.9622046 -0.2377869
247 0.02708832 0.1155184 0.9211909 -0.3705794 0.01233578 0.1323364 0.9617953 -0.2393425
248 0.02058843 0.1196197 0.9196153 -0.3735974 0.006268466 0.1331196 0.9613859 -0.2407839
249 0.01430526 0.1229785 0.9183157 -0.3759893 0.0001155053 0.1338539 0.9609733 -0.2421019
250 0.007181671 0.1252673 0.9171438 -0.3782905 -0.006144307 0.1344786 0.9605492 -0.2433575
251 -0.0005128685 0.1267997 0.9160385 -0.3805195 -0.01246979 0.1349869 0.960114 -0.2445489
252 -0.008555624 0.1272508 0.9150525 -0.3826394 -0.01890107 0.1353639 0.9596702 -0.2456672
253 -0.01635135 0.1272831 0.914266 -0.3842517 -0.02538187 0.1357034 0.9591997 -0.2467312
254 -0.02478315 0.1270624 0.9136277 -0.3853897 -0.03190998 0.1359474 0.9586992 -0.247782
255 -0.03414068 0.1267628 0.9129094 -0.3864738 -0.03850146 0.1359561 0.9581817 -0.2488396
256 -0.04457765 0.1259103 0.911927 -0.3880059 -0.04516062 0.1357573 0.957666 -0.2498122
257 -0.05482945 0.1243683 0.9105827 -0.3903401 -0.05190654 0.135322 0.9571392 -0.2507553
258 -0.06490211 0.1224969 0.9090999 -0.3928353 -0.05871741 0.1346921 0.9565929 -0.2516751
259 -0.07436237 0.1207676 0.9079011 -0.3944629 -0.06561479 0.1339305 0.956022 -0.2525454
260 -0.08304445 0.1191025 0.9072658 -0.3946986 -0.0725728 0.1330524 0.9554265 -0.2533585
261 -0.09114 0.1176233 0.9069028 -0.3941898 -0.07957896 0.1320208 0.9548008 -0.2541519
262 -0.09939591 0.1158785 0.9063019 -0.3940934 -0.08658719 0.1307895 0.9541419 -0.2549703
263 -0.1082538 0.1140641 0.9052615 -0.3946798 -0.09361634 0.1293884 0.9534529 -0.2557777
264 -0.1173545 0.1119245 0.9036437 -0.3963948 -0.1006198 0.127926 0.9527127 -0.2566105
265 -0.1256399 0.1098937 0.9016695 -0.3989111 -0.1075938 0.1263641 0.9519383 -0.2574279
266 -0.1333246 0.10826 0.8994626 -0.4018348 -0.114526 0.1247142 0.9511439 -0.2581771
267 -0.1402104 0.1066314 0.8974561 -0.4044048 -0.1214242 0.1230209 0.9503177 -0.258879
268 -0.1463723 0.1053548 0.8956981 -0.4064485 -0.1282816 0.1212688 0.9494482 -0.2595877
269 -0.1522826 0.1043218 0.8939224 -0.4084479 -0.1350726 0.1195313 0.9485347 -0.2602881
270 -0.1583492 0.1039762 0.8920596 -0.4102976 -0.1418416 0.1178233 0.9475752 -0.2609597
271 -0.1642903 0.1037993 0.8901851 -0.412074 -0.1486201 0.1160898 0.9465704 -0.2616101
272 -0.1698568 0.1040394 0.8884448 -0.4135098 -0.1554253 0.1144157 0.9455061 -0.2622412
273 -0.1742994 0.10461 0.8869591 -0.4147049 -0.1623129 0.1127827 0.9443719 -0.262862
274 -0.1795691 0.1066213 0.8850393 -0.4160435 -0.1692501 0.1111911 0.9431752 -0.2634607
275 -0.1852441 0.1095601 0.8828086 -0.4175286 -0.176216 0.1096433 0.941917 -0.2640429
276 -0.191453 0.1132712 0.8801099 -0.4194305 -0.1832215 0.1080966 0.940597 -0.2646172
277 -0.197651 0.1159405 0.8776027 -0.4210765 -0.1902845 0.1066134 0.9392189 -0.2651289
278 -0.2043152 0.1169787 0.8753589 -0.4222771 -0.1973727 0.1052037 0.9377845 -0.2655873
279 -0.2119321 0.1168805 0.8733043 -0.4228042 -0.2044775 0.1039037 0.9362768 -0.2660429
280 -0.2197497 0.1161601 0.8713906 -0.4229601 -0.2116195 0.1027108 0.9346861 -0.266514
281 -0.228927 0.1152355 0.8691844 -0.4228848 -0.218787 0.1015582 0.9330412 -0.2669314
282 -0.2389266 0.1129753 0.8667063 -0.4230496 -0.2260315 0.1003811 0.9313526 -0.2672372
283 -0.2499042 0.109943 0.8639443 -0.4231556 -0.2333324 0.09919918 0.9296051 -0.2674881
284 -0.2610043 0.1072653 0.861079 -0.4229821 -0.2406398 0.0981263 0.9277804 -0.2677448
285 -0.2733524 0.1066231 0.8578444 -0.4219159 -0.2479641 0.09709375 0.9258778 -0.2680243
286 -0.2866463 0.1070679 0.8546028 -0.4195528 -0.2553097 0.09603987 0.9239153 -0.2682793
287 -0.2992634 0.1075062 0.8518062 -0.4163051 -0.262676 0.09495084 0.9218802 -0.2685564
288 -0.310469 0.1073714 0.849453 -0.4129286 -0.2700616 0.09385319 0.919769 -0.2688558
289 -0.3196898 0.1072334 0.8469608 -0.4110436 -0.2774844 0.09268895 0.917574 -0.2692008
290 -0.3275896 0.1076317 0.8440249 -0.4107584 -0.2849039 0.09150627 0.9153178 -0.2695358
291 -0.3338333 0.1081074 0.8411293 -0.4115453 -0.2923182 0.09028611 0.9130065 -0.2698471
292 -0.3389871 0.1089257 0.8383348 -0.4128169 -0.2997802 0.08903755 0.9106158 -0.2701536
293 -0.343342 0.1098035 0.8355815 -0.4145635 -0.3072752 0.08770359 0.9081485 -0.2704744
294 -0.3476395 0.1101634 0.8328298 -0.4164197 -0.3148008 0.08626912 0.9056279 -0.2707326
295 -0.3522178 0.1098373 0.8303285 -0.4176518 -0.322329 0.08479748 0.9030591 -0.2709202
296 -0.3575489 0.1090264 0.8278404 -0.4182729 -0.3298781 0.08328249 0.9004373 -0.2710296
297 -0.3639422 0.108449 0.8251023 -0.4183194 -0.3374386 0.08170084 0.8977511 -0.2711148
298 -0.3722017 0.1076442 0.8213143 -0.4187141 -0.345075 0.08002314 0.8949727 -0.2711892
299 -0.3808409 0.1066534 0.8170465 -0.4195476 -0.3527707 0.07827974 0.892116 -0.2712087
300 -0.3886302 0.1050129 0.8126065 -0.4214374 -0.3605199 0.0765546 0.8891948 -0.2711041
301 -0.3951129 0.1029801 0.8088368 -0.4231595 -0.3683131 0.07482783 0.8862174 -0.2708598
302 -0.4019653 0.1004985 0.8052983 -0.4240503 -0.3761521 0.07307303 0.8831888 -0.270458
303 -0.4096331 0.09830615 0.8019208 -0.4236268 -0.3840276 0.0712643 0.8801057 -0.2699227
304 -0.4169919 0.09696852 0.7984278 -0.4233531 -0.391957 0.06942663 0.8769498 -0.2692746
305 -0.4227761 0.09695461 0.7952679 -0.4235671 -0.3999261 0.06756762 0.8737153 -0.2685431
306 -0.4284403 0.09916828 0.7915564 -0.4243149 -0.4079217 0.06566757 0.8704062 -0.2677328
307 -0.4335186 0.1021345 0.7881953 -0.4247096 -0.4159641 0.06365734 0.8670229 -0.2668198
308 -0.4390628 0.1037215 0.7852311 -0.4241202 -0.4240387 0.06150365 0.8635687 -0.265815
309 -0.4433598 0.1023034 0.7838218 -0.4225985 -0.4321494 0.05917735 0.8600321 -0.2647447
310 -0.4482246 0.09943938 0.7823 -0.420967 -0.4402497 0.05673139 0.8564243 -0.2636273
311 -0.4539296 0.09685737 0.780081 -0.4195715 -0.4482831 0.0542171 0.8527771 -0.2624387
312 -0.4604308 0.09496472 0.7769426 -0.4187426 -0.4562432 0.05169046 0.8490837 -0.2612032
313 -0.4666726 0.0932169 0.7738833 -0.4178899 -0.4641454 0.04910949 0.845333 -0.2599409
314 -0.4718536 0.09171426 0.771251 -0.4172705 -0.471974 0.04648215 0.841532 -0.2586577
315 -0.4767909 0.09082942 0.7686123 -0.4167199 -0.47969 0.04381711 0.8376992 -0.2573668
316 -0.4821189 0.09036408 0.7656343 -0.4161728 -0.4873129 0.04115976 0.8338279 -0.2560526
317 -0.488111 0.08990958 0.7621322 -0.4157143 -0.4948841 0.03849373 0.8298933 -0.2547254
318 -0.4946364 0.08925909 0.7581896 -0.4153507 -0.5023637 0.03587684 0.8259125 -0.253401
319 -0.5010989 0.08821477 0.7542632 -0.414976 -0.5097398 0.03331291 0.821888 -0.2521028
320 -0.5075598 0.08684129 0.7503385 -0.4145284 -0.5170428 0.03079113 0.8177967 -0.2508529
321 -0.5139025 0.08526719 0.746608 -0.4137754 -0.5242709 0.02828517 0.8136536 -0.2496151
322 -0.5204779 0.08405063 0.7425855 -0.4130436 -0.5314351 0.02581394 0.8094748 -0.2483161
323 -0.5271483 0.08337019 0.7382819 -0.4124366 -0.5385317 0.02342233 0.8052549 -0.2469808
324 -0.5338516 0.08337669 0.7336975 -0.4119935 -0.5455764 0.02112305 0.8010046 -0.2455436
325 -0.5407153 0.08376536 0.7293406 -0.4106976 -0.5525681 0.01892725 0.7967231 -0.2440136
326 -0.5479916 0.08408961 0.725378 -0.4079961 -0.5594823 0.01677682 0.7924114 -0.2424505
327 -0.5557523 0.08352527 0.7219248 -0.403717 -0.5663125 0.014707 0.7880675 -0.240881
328 -0.5635934 0.08227301 0.7188137 -0.3986233 -0.5730423 0.01275857 0.7837086 -0.2392915
329 -0.5708225 0.08090658 0.7162471 -0.3931997 -0.5796554 0.01091919 0.7793321 -0.237743
330 -0.5771911 0.07971941 0.7142518 -0.3877366 -0.5861433 0.009219453 0.7749286 -0.2362983
331 -0.5833608 0.07906796 0.7121587 -0.3824505 -0.5925007 0.007599739 0.7705155 -0.2349274
332 -0.5898289 0.0782909 0.7096843 -0.3772539 -0.5987254 0.006014857 0.7661105 -0.2335943
333 -0.5966148 0.07735331 0.706919 -0.3719313 -0.6048155 0.004463025 0.761728 -0.2322688
334 -0.6030542 0.07576428 0.7045374 -0.3663503 -0.6107861 0.002939446 0.7573476 -0.2309899
335 -0.6087917 0.0740208 0.7026535 -0.3607932 -0.6166304 0.001494674 0.75297 -0.2297847
336 -0.6141513 0.07281458 0.7007892 -0.3555429 -0.6222981 0.0001332909 0.7486438 -0.2286434
337 -0.6198458 0.07248971 0.6983832 -0.3504245 -0.6278389 -0.00115152 0.744334 -0.2275611
338 -0.6259013 0.07284773 0.695314 -0.3456575 -0.6332902 -0.002360489 0.7400118 -0.2265403
339 -0.631708 0.07326251 0.6919137 -0.3418084 -0.638653 -0.003513744 0.735674 -0.2255962
340 -0.6369063 0.07417393 0.6881848 -0.3394854 -0.6439216 -0.004615712 0.7313194 -0.224757
341 -0.6414215 0.07548104 0.6843005 -0.3385467 -0.6491382 -0.005681329 0.7269351 -0.223948
342 -0.6462175 0.07785096 0.6797344 -0.3380877 -0.6543446 -0.006716514 0.7225052 -0.223102
343 -0.6507636 0.08008165 0.6755249 -0.3372829 -0.659571 -0.007784541 0.7180274 -0.222131
344 -0.6555483 0.08292625 0.6714161 -0.3355296 -0.6648071 -0.008907653 0.7135089 -0.2210369
345 -0.6595613 0.08543195 0.6682962 -0.3332575 -0.6700391 -0.01010261 0.7089676 -0.219797
346 -0.6640033 0.08829232 0.6648697 -0.3305335 -0.6752379 -0.0114026 0.7044341 -0.218395
347 -0.6688364 0.09066879 0.6611814 -0.3275305 -0.6803768 -0.01278535 0.6999125 -0.2169021
348 -0.6738034 0.09260203 0.657418 -0.3243692 -0.685437 -0.01421748 0.6954072 -0.2153668
349 -0.6786249 0.09400193 0.6537477 -0.3213189 -0.6904417 -0.01567734 0.6908728 -0.2138677
350 -0.6832455 0.0949489 0.6501905 -0.3184536 -0.6953788 -0.01722169 0.6863298 -0.2123751
351 -0.6884374 0.09604767 0.6460474 -0.3153594 -0.7002642 -0.01884582 0.6817687 -0.2108703
352 -0.6934003 0.09707353 0.6420251 -0.3123724 -0.7050523 -0.02051687 0.6772315 -0.2093746
353 -0.6980143 0.09786806 0.6383328 -0.3094012 -0.7097379 -0.02224324 0.6727237 -0.2078947
354 -0.7021068 0.09821472 0.6350289 -0.3068196 -0.7143403 -0.02405037 0.6682114 -0.2064773
355 -0.7059183 0.09787641 0.6319475 -0.3045358 -0.7188498 -0.02588152 0.6636888 -0.2051885
356 -0.7092034 0.09714044 0.628931 -0.3033811 -0.7232705 -0.02773042 0.6591666 -0.2039861
357 -0.7119067 0.09577312 0.6262046 -0.3031239 -0.7275857 -0.02953149 0.6546756 -0.2028468
358 -0.7144353 0.09362283 0.6233758 -0.3036766 -0.7318305 -0.03128103 0.650188 -0.2017457
359 -0.7171142 0.09083431 0.6204295 -0.3042426 -0.735996 -0.03302743 0.6457184 -0.2006665
360 -0.7197888 0.08760304 0.6173967 -0.3050428 -0.7400936 -0.0347901 0.6412578 -0.1995988
361 -0.7228527 0.08414809 0.6146305 -0.3043558 -0.7441191 -0.03655303 0.6368167 -0.1985321
362 -0.7263865 0.08063477 0.6118185 -0.3025538 -0.7480698 -0.0383719 0.632405 -0.197441
363 -0.7300296 0.07717346 0.6091258 -0.3001113 -0.7519602 -0.04020139 0.6279888 -0.1963924
364 -0.7330862 0.07419121 0.6065758 -0.2985735 -0.7557985 -0.04202029 0.6235434 -0.1954399
365 -0.7353694 0.07161991 0.6045582 -0.2976773 -0.7595921 -0.04387204 0.6190739 -0.1945317
366 -0.7376021 0.06929187 0.6028851 -0.2960936 -0.7633792 -0.04573108 0.6145704 -0.1935558
367 -0.7398602 0.06728951 0.6014406 -0.2938505 -0.767123 -0.04758166 0.6100516 -0.192601
368 -0.7419793 0.06535421 0.600448 -0.29096 -0.7708246 -0.0494393 0.605505 -0.1917
369 -0.74401 0.06370348 0.5995082 -0.2880642 -0.7745037 -0.05129744 0.6009119 -0.1908341
370 -0.745954 0.06180472 0.5987597 -0.2849907 -0.7781615 -0.05320404 0.5962774 -0.1899671
371 -0.7478898 0.05934197 0.5981573 -0.2816864 -0.7817933 -0.05516728 0.591596 -0.1891299
372 -0.749635 0.0559402 0.5977341 -0.2786253 -0.7854007 -0.05719347 0.586868 -0.18831
373 -0.7512254 0.05200392 0.5971572 -0.2763316 -0.7889936 -0.05922027 0.5820935 -0.1874809
374 -0.7538524 0.04862516 0.5950955 -0.2742326 -0.7925682 -0.0612269 0.5772845 -0.1866272
375 -0.758065 0.04665903 0.5913222 -0.2711057 -0.7960909 -0.06318159 0.5724931 -0.1857391
376 -0.7645392 0.04588731 0.5851656 -0.2663746 -0.7995729 -0.06507067 0.5676938 -0.184859
377 -0.772105 0.04482468 0.5776718 -0.2610361 -0.8030527 -0.06693375 0.5628426 -0.1839414
378 -0.7794366 0.04211639 0.5701867 -0.2561092 -0.8065307 -0.06879786 0.5579448 -0.1829558
379 -0.7862481 0.0387764 0.5628182 -0.2520835 -0.8099757 -0.07064189 0.5530307 -0.1819506
380 -0.7923326 0.03568001 0.555994 -0.2486095 -0.8134216 -0.07251831 0.5480293 -0.1809699
381 -0.797953 0.03376808 0.5493285 -0.245701 -0.8168582 -0.07441511 0.5429506 -0.1800271
382 -0.8026579 0.03276006 0.5435261 -0.243406 -0.8202739 -0.07633819 0.5378008 -0.1791462
383 -0.8066942 0.03253192 0.538326 -0.2416428 -0.8236548 -0.07827567 0.5326057 -0.1783165
384 -0.8106204 0.03280276 0.5333227 -0.2395529 -0.8269992 -0.08020959 0.5273794 -0.1775094
385 -0.8140907 0.03319886 0.5291171 -0.2370426 -0.8303057 -0.0820969 0.5221203 -0.1767563
386 -0.816923 0.03325555 0.5258518 -0.2345436 -0.8335723 -0.08392145 0.5168352 -0.1760561
387 -0.8193207 0.03334693 0.5230224 -0.2324849 -0.8367869 -0.08569796 0.5115446 -0.1754012
388 -0.8222549 0.03292466 0.5191168 -0.2309341 -0.8399566 -0.08746228 0.5062512 -0.1747371
389 -0.8259664 0.03263135 0.5136763 -0.229894 -0.8430551 -0.08921475 0.5010002 -0.1740624
390 -0.8299 0.03170302 0.50747 -0.2296415 -0.8460789 -0.09102038 0.4957989 -0.1733475
391 -0.8334065 0.03067966 0.5019768 -0.2291542 -0.8490219 -0.09291468 0.4906537 -0.1725916
392 -0.837443 0.02938868 0.4960204 -0.2275726 -0.8519015 -0.094905 0.4855455 -0.1717621
393 -0.8419341 0.02860965 0.4894401 -0.2253374 -0.8547339 -0.09697273 0.4804643 -0.1708226
394 -0.84677 0.027506 0.4814793 -0.224503 -0.8574946 -0.09902902 0.4754313 -0.1698861
395 -0.8505959 0.02583115 0.474546 -0.2250009 -0.860189 -0.1010718 0.470443 -0.1689466
396 -0.8540091 0.02314283 0.4678868 -0.2263069 -0.8628272 -0.1030816 0.4654752 -0.1680367
397 -0.8575774 0.02017529 0.4612071 -0.2268083 -0.8654117 -0.1051321 0.4605236 -0.1671169
398 -0.8618648 0.01759883 0.45331 -0.2266923 -0.8679464 -0.1072499 0.4555735 -0.1661906
399 -0.866349 0.01597154 0.4451834 -0.2258228 -0.8704523 -0.1093958 0.4505888 -0.1652732
400 -0.8703215 0.01554883 0.4378367 -0.2249395 -0.8729312 -0.111511 0.4455713 -0.1643855
401 -0.8737226 0.01583976 0.4314723 -0.2240305 -0.8753741 -0.113616 0.4405409 -0.1635098
402 -0.8766469 0.01593479 0.4255197 -0.2239848 -0.87778 -0.115738 0.4355079 -0.1626042
403 -0.8792948 0.01522749 0.4194699 -0.2250642 -0.8801473 -0.1178031 0.4304646 -0.1617506
404 -0.8816795 0.01392848 0.4133071 -0.2272101 -0.8824595 -0.1197743 0.4254515 -0.1609672
405 -0.8841077 0.01279417 0.4074678 -0.2283853 -0.8847526 -0.1216406 0.420433 -0.1601631
406 -0.88693 0.01239273 0.4018275 -0.2274557 -0.8870406 -0.1234522 0.4154061 -0.1592364
407 -0.8899584 0.01249051 0.3965166 -0.2249279 -0.8893083 -0.1252454 0.4103736 -0.1582338
408 -0.8929932 0.01291318 0.3911575 -0.2222436 -0.8915569 -0.1270273 0.4053291 -0.1571578
409 -0.895766 0.01315439 0.3861856 -0.2197517 -0.8937913 -0.1287786 0.4002544 -0.156044
410 -0.8983382 0.01346601 0.3817174 -0.2170229 -0.8960028 -0.1305056 0.3951722 -0.1548753
411 -0.9007081 0.01379279 0.3778593 -0.2139087 -0.8981946 -0.1322321 0.3900826 -0.1536123
412 -0.9029886 0.01396379 0.3740173 -0.2110159 -0.9003706 -0.1340127 0.3849634 -0.1522388
413 -0.9049917 0.01344238 0.3701888 -0.2092116 -0.9025142 -0.1358251 0.3798602 -0.1507518
414 -0.9068055 0.01224545 0.3664377 -0.2080317 -0.9046297 -0.1376492 0.3747761 -0.1491336
415 -0.9083781 0.01064762 0.3630845 -0.2071366 -0.9067348 -0.1394278 0.3696841 -0.1473964
416 -0.9100694 0.009173156 0.3591332 -0.2066709 -0.9088189 -0.1411231 0.3646155 -0.1455616
417 -0.9119474 0.007504212 0.3541802 -0.2070075 -0.9108914 -0.1427271 0.359548 -0.143635
418 -0.9139652 0.005072894 0.3484498 -0.2079055 -0.9129531 -0.1442435 0.3544682 -0.1416438
419 -0.9160219 0.001715 0.3426868 -0.2084865 -0.9149968 -0.1456637 0.3493919 -0.1396005
420 -0.9180287 -0.002508207 0.3374321 -0.2082228 -0.9170222 -0.1470055 0.344308 -0.1375197
421 -0.9199153 -0.006995944 0.3329029 -0.2070812 -0.9190106 -0.1482372 0.3392477 -0.1354846
422 -0.9215009 -0.01133214 0.3294283 -0.2053892 -0.9209608 -0.1494327 0.334189 -0.1334866
423 -0.9229032 -0.01494677 0.3266387 -0.2033064 -0.9228741 -0.1505889 0.3291512 -0.1314758
424 -0.9241462 -0.01792895 0.3243622 -0.2010508 -0.9247596 -0.1517258 0.3241189 -0.1294066
425 -0.9253954 -0.02058441 0.3224182 -0.1981569 -0.9266033 -0.1528146 0.3191282 -0.1273232
426 -0.9266053 -0.02305683 0.3206947 -0.1950019 -0.9284008 -0.153834 0.3141769 -0.1252999
427 -0.9278467 -0.0254526 0.3192325 -0.1911632 -0.9301543 -0.1548066 0.3092568 -0.1233205
428 -0.92908 -0.02726533 0.3176489 -0.1875264 -0.9318635 -0.1556967 0.3043571 -0.1214727
429 -0.9301826 -0.02842183 0.3160218 -0.184615 -0.9335467 -0.1565345 0.2994176 -0.1197361
430 -0.931317 -0.02860133 0.3137306 -0.1827668 -0.9352083 -0.1573232 0.2944384 -0.118072
431 -0.9323877 -0.02878142 0.3113027 -0.1814259 -0.9368385 -0.1580747 0.2894522 -0.116463
432 -0.9337168 -0.02904211 0.3082864 -0.1796912 -0.9384353 -0.1588381 0.2844392 -0.1149092
433 -0.9353321 -0.02925955 0.3048081 -0.1771716 -0.9400065 -0.1595802 0.2793757 -0.1134504
434 -0.9374536 -0.02886933 0.3001628 -0.1739243 -0.9415567 -0.1603052 0.2742526 -0.1120647
435 -0.9396952 -0.02828344 0.2953187 -0.1701757 -0.943079 -0.1610404 0.2690775 -0.1107486
436 -0.9419348 -0.02746884 0.2906357 -0.1659373 -0.9445753 -0.1617757 0.263852 -0.1094906
437 -0.9441398 -0.02666293 0.2862896 -0.16102 -0.9460339 -0.1625445 0.258609 -0.108262
438 -0.9462596 -0.02602532 0.2823895 -0.1554722 -0.9474588 -0.1633199 0.2533461 -0.1070706
439 -0.9483854 -0.02575985 0.2783062 -0.1498241 -0.9488419 -0.1641245 0.2480631 -0.1059584
440 -0.950294 -0.02589859 0.2742201 -0.145169 -0.9501775 -0.164965 0.2427562 -0.1049706
441 -0.9519169 -0.02589275 0.270052 -0.1423221 -0.9514826 -0.1658316 0.2373981 -0.1040332
442 -0.9531974 -0.02566275 0.266102 -0.1412294 -0.9527393 -0.1667174 0.2320301 -0.1032245
443 -0.9541489 -0.02513854 0.2628967 -0.1409012 -0.9539688 -0.1675692 0.2266279 -0.1024888
444 -0.9551426 -0.0244686 0.2596387 -0.1403268 -0.9551701 -0.1683909 0.2211809 -0.1018507
445 -0.9561421 -0.02399297 0.2564878 -0.1393934 -0.9563494 -0.1691638 0.2156976 -0.1012613
446 -0.9573514 -0.0236337 0.2527463 -0.1379819 -0.9575044 -0.169942 0.210178 -0.1006496
447 -0.9585482 -0.02359143 0.2493011 -0.1359331 -0.9586402 -0.1707186 0.2046114 -0.09999139
448 -0.9598042 -0.02371908 0.2459629 -0.1330995 -0.9597495 -0.1714685 0.1990226 -0.0993448
449 -0.9610325 -0.02403058 0.2428117 -0.1299295 -0.9608188 -0.1722147 0.1934292 -0.09876458
450 -0.9623096 -0.02436351 0.2392715 -0.1269483 -0.9618464 -0.1729714 0.1878124 -0.09828075
451 -0.9636336 -0.0245326 0.2354388 -0.1240041 -0.9628457 -0.1737127 0.1821555 -0.09783356
452 -0.9650176 -0.02491865 0.231108 -0.1212812 -0.9638188 -0.1744066 0.1764749 -0.09742948
453 -0.9664183 -0.02565145 0.2264592 -0.1187174 -0.964765 -0.1750525 0.1707875 -0.09703996
454 -0.9677646 -0.02673777 0.2213221 -0.1171898 -0.9656827 -0.1756337 0.1651081 -0.09669067
455 -0.9691029 -0.02759925 0.2158466 -0.1161381 -0.9665635 -0.1761518 0.1594664 -0.09641684
456 -0.9705513 -0.02757313 0.2097446 -0.1152268 -0.9673935 -0.1766841 0.1538675 -0.09621552
457 -0.9720578 -0.02662677 0.2034042 -0.1141115 -0.9681673 -0.1772541 0.1482931 -0.09613727
458 -0.9734203 -0.02522431 0.1973833 -0.1133862 -0.9688919 -0.1778531 0.1427327 -0.09614737
459 -0.9745522 -0.02408755 0.1918106 -0.1134745 -0.9695646 -0.1784649 0.13721 -0.09627081
460 -0.9755167 -0.02323163 0.1865309 -0.1141653 -0.9702052 -0.1790436 0.1316788 -0.0964666
461 -0.9763794 -0.02229594 0.1815737 -0.1149661 -0.9708198 -0.1795865 0.1261299 -0.09668899
462 -0.9771472 -0.02153278 0.1768367 -0.1159672 -0.9714018 -0.1801113 0.1205791 -0.09695047
463 -0.9778398 -0.02119491 0.1723375 -0.1169608 -0.9719469 -0.1806357 0.1150174 -0.0972677
464 -0.9785029 -0.02197221 0.167729 -0.1179672 -0.9724473 -0.1811946 0.1094651 -0.09763171
465 -0.9792496 -0.0233364 0.1625603 -0.1187426 -0.972913 -0.1817661 0.1038998 -0.09801135
466 -0.9799311 -0.0253895 0.1571409 -0.1199879 -0.9733354 -0.1823802 0.09831589 -0.09843674
467 -0.9805468 -0.02705556 0.1517293 -0.1215487 -0.9737176 -0.1830118 0.09268406 -0.09894573
468 -0.9810121 -0.02822299 0.1470474 -0.1232712 -0.974066 -0.1836615 0.08698732 -0.09948428
469 -0.9814662 -0.02831264 0.1429037 -0.1245026 -0.9743847 -0.1843138 0.08123844 -0.1000163
470 -0.9820297 -0.02773248 0.1385913 -0.1250644 -0.9746774 -0.1849545 0.07544195 -0.1005201
471 -0.9826669 -0.02684789 0.1341311 -0.125115 -0.974946 -0.1855906 0.06960379 -0.1009535
472 -0.9833451 -0.02646893 0.1294481 -0.1247999 -0.9751822 -0.186237 0.06372095 -0.1013653
473 -0.9839511 -0.02694001 0.1250828 -0.1243737 -0.9753824 -0.1868886 0.05782114 -0.101776
474 -0.9844922 -0.02854711 0.1207019 -0.1240616 -0.97555 -0.1875216 0.0519066 -0.1021926
475 -0.9849823 -0.03086614 0.1162629 -0.1238552 -0.9756828 -0.1881223 0.04597617 -0.1026603
476 -0.9853935 -0.03405021 0.1119535 -0.1237205 -0.9757845 -0.1886954 0.04005062 -0.1031237
477 -0.9857746 -0.0374391 0.1080568 -0.1231689 -0.9758649 -0.1892089 0.0341133 -0.1035561
478 -0.9861563 -0.04113499 0.1048587 -0.1216897 -0.9759144 -0.1896915 0.02816079 -0.1039967
479 -0.986595 -0.04464559 0.1018914 -0.1193951 -0.9759296 -0.1901567 0.02221321 -0.1044435
480 -0.9870536 -0.04819825 0.0990615 -0.1165713 -0.9759078 -0.1906034 0.01627443 -0.1049275
481 -0.9874829 -0.05172258 0.09583201 -0.1140986 -0.9758419 -0.1910494 0.01033291 -0.1054776
482 -0.9879096 -0.05476019 0.09236111 -0.1118276 -0.9757373 -0.1915127 0.004412747 -0.1060188
483 -0.9883064 -0.05757527 0.08865081 -0.1098933 -0.9755971 -0.1919952 -0.001488913 -0.1065171
484 -0.9888126 -0.05937291 0.08478452 -0.1074068 -0.9754274 -0.1924773 -0.00739437 -0.1069542
485 -0.9893233 -0.06101688 0.0805497 -0.1050152 -0.9752264 -0.1929539 -0.01331377 -0.1073545
486 -0.9899203 -0.06191935 0.07609937 -0.1021411 -0.9749877 -0.1934435 -0.01927801 -0.107735
487 -0.9904854 -0.06323618 0.07117996 -0.09936421 -0.9747162 -0.1939222 -0.02527595 -0.108091
488 -0.9910745 -0.06445137 0.06613057 -0.09614629 -0.974416 -0.1943716 -0.03132341 -0.1084063
489 -0.9916128 -0.06586254 0.06091882 -0.09303273 -0.9740922 -0.194793 -0.03742326 -0.1086262
490 -0.992053 -0.066934 0.05634023 -0.09042441 -0.9737456 -0.195186 -0.04354943 -0.1087452
491 -0.9923346 -0.06816103 0.05205506 -0.08897422 -0.9733713 -0.1955422 -0.0496953 -0.1088212
492 -0.9924783 -0.06948864 0.04824851 -0.08848947 -0.9729652 -0.1958975 -0.05587034 -0.1088187
493 -0.9925765 -0.07080666 0.04429529 -0.08840958 -0.9725239 -0.1962709 -0.0620904 -0.1087193
494 -0.9926834 -0.07172139 0.04033701 -0.08836662 -0.9720497 -0.1966532 -0.06837381 -0.1084986
495 -0.9927821 -0.07239829 0.03597096 -0.08859038 -0.9715415 -0.1970382 -0.07472447 -0.1081627
496 -0.9928398 -0.07315021 0.03151464 -0.08902247 -0.971001 -0.1974375 -0.08111751 -0.1076824
497 -0.9928744 -0.07406025 0.02696445 -0.08937833 -0.9704382 -0.1978315 -0.08751742 -0.1070193
498 -0.9929151 -0.07490174 0.02260399 -0.08943357 -0.969842 -0.1982285 -0.09391461 -0.1062641
499 -0.9929563 -0.07557924 0.01839348 -0.08937158 -0.9692221 -0.1985867 -0.1002897 -0.1054224
500 -0.9929781 -0.07582834 0.01639054 -0.0893082 -0.9685776 -0.1988998 -0.1066454 -0.104514


==> images/nb_translation.txt <==
1 0 0 0 0
2 0.0379335 -0.07597771 0.05208369 -0.1021502
3 0.05749734 -0.1527291 0.0610446 -0.1659171
4 0.05873909 -0.230489 0.05899869 -0.276559
5 0.09785724 -0.2433178 0.08182826 -0.2840216
6 0.1905524 -0.196084 0.2157858 -0.2163214
7 0.1927547 -0.1807103 0.1814134 -0.2126283
8 0.1828313 -0.2003505 0.1798387 -0.2229687
9 0.1642795 -0.2524615 0.1721787 -0.2971703
10 0.1118651 -0.287676 0.09045459 -0.3297542
11 0.1150771 -0.2820185 0.1030869 -0.3196902
12 0.1259851 -0.2525792 0.1302558 -0.2927206
13 0.09488958 -0.2197247 0.08977611 -0.2515249
14 0.05841867 -0.2105306 0.02746651 -0.2715808
15 0.07225319 -0.1960986 0.09096118 -0.2393899
16 0.0376687 -0.1840725 0.02589854 -0.244042
17 -0.006177352 -0.142879 -0.02318245 -0.1744285
18 0.001768372 -0.1492165 -0.01240301 -0.2014437
19 0.03685931 -0.1544681 0.03870752 -0.1797157
20 0.07210318 -0.1836091 0.06823757 -0.2481221
21 0.119549 -0.1748018 0.1232499 -0.2019605
22 0.1203082 -0.220131 0.1231166 -0.2545132
23 0.1334426 -0.2392003 0.1283191 -0.2683066
24 0.1549236 -0.237947 0.1602686 -0.2545024
25 0.1571759 -0.2478399 0.1696302 -0.2819546
26 0.1102554 -0.2528267 0.0931517 -0.2517977
27 0.1177931 -0.3314476 0.09833286 -0.3655232
28 0.1983642 -0.3608148 0.1918921 -0.3854244
29 0.2667349 -0.3759482 0.2523851 -0.3869744
30 0.3112439 -0.4079761 0.3088501 -0.432566
31 0.2963779 -0.4515307 0.2721339 -0.4718104
32 0.2609797 -0.4925874 0.2604516 -0.506039
33 0.1756659 -0.5151948 0.1735626 -0.5264913
34 0.08080311 -0.5031337 0.08700658 -0.5044404
35 0.01893595 -0.5114511 -0.01142826 -0.4955156
36 0.04157076 -0.571363 0.07610936 -0.5918014
37 0.03624913 -0.5792026 0.03763569 -0.5929177
38 0.035672 -0.5578102 0.0236895 -0.5655597
39 0.05774467 -0.539896 0.09614098 -0.5228575
40 0.02030513 -0.6012786 0.01676335 -0.6277488
41 -0.001886454 -0.6443139 -0.01702824 -0.6796474
42 0.01863057 -0.6384766 0.03774698 -0.6336859
43 0.002542145 -0.6792378 0.00417765 -0.7133188
44 -0.03821639 -0.6868973 -0.05082938 -0.721645
45 -0.02474865 -0.6417204 -0.03201194 -0.664421
46 -0.002564029 -0.5935416 -0.01182764 -0.6097428
47 0.002587278 -0.5600287 -0.01669082 -0.5900854
48 -0.01123436 -0.5081757 -0.03665105 -0.4909285
49 -0.02665959 -0.4994839 -0.04225035 -0.5049546
50 -0.05079244 -0.4928716 -0.08803238 -0.4846385
51 -0.04977336 -0.4667578 -0.08942425 -0.4888262
52 -0.02739936 -0.3875524 -0.05215259 -0.3675136
53 -0.03616437 -0.3390539 -0.09756627 -0.3447641
54 0.006814129 -0.3134917 -0.03842876 -0.3045422
55 0.05212798 -0.324087 0.006632604 -0.3215804
56 0.06286939 -0.3587161 0.02368199 -0.3721964
57 0.06014097 -0.39774 0.004390699 -0.4033826
58 0.05880101 -0.4563918 0.03109267 -0.4975694
59 0.01950533 -0.4648263 -0.03870002 -0.4744312
60 -0.01919653 -0.51096 -0.05035304 -0.5150039
61 -0.06429838 -0.568059 -0.1238448 -0.5841634
62 -0.07931531 -0.5994995 -0.1341079 -0.5997046
63 -0.07503998 -0.6374192 -0.1175346 -0.6460942
64 -0.09074695 -0.6532803 -0.1514304 -0.6700358
65 -0.083212 -0.6271281 -0.1323555 -0.6191319
66 -0.09908915 -0.6570137 -0.1488841 -0.6887345
67 -0.1477127 -0.6176494 -0.2065802 -0.5834326
68 -0.168984 -0.6415499 -0.2140301 -0.6457909
69 -0.181685 -0.6410498 -0.2383074 -0.6484624
70 -0.1632403 -0.6198847 -0.202104 -0.6108852
71 -0.1553587 -0.6234987 -0.2335554 -0.6110297
72 -0.1176982 -0.6196774 -0.1670516 -0.6282199
73 -0.08760191 -0.5819387 -0.17983 -0.5596375
74 -0.04053713 -0.5956527 -0.1115428 -0.6187795
75 0.001266241 -0.541165 -0.09100006 -0.5218366
76 0.06325908 -0.5117564 -0.03301102 -0.5166959
77 0.1063829 -0.5119196 0.03268701 -0.5099887
78 0.09536488 -0.5167397 -0.006107257 -0.5179989
79 0.07312911 -0.5269161 -0.05021093 -0.5470772
80 0.05431259 -0.515503 -0.07333142 -0.5303179
81 0.05253236 -0.5020271 -0.07762117 -0.5230129
82 0.03014283 -0.4608268 -0.119677 -0.4632107
83 0.01385664 -0.454465 -0.1462337 -0.4456735
84 0.02986173 -0.5317019 -0.10551 -0.5306697
85 0.0723331 -0.5640829 -0.08210452 -0.5782022
86 0.1450421 -0.5574313 0.02715069 -0.558498
87 0.140511 -0.5642355 0.01519834 -0.5704033
88 0.08207577 -0.5716588 -0.05818015 -0.5995153
89 0.07647661 -0.5405449 -0.06279072 -0.5434383
90 0.1302499 -0.5226062 0.02055924 -0.5108827
91 0.1229225 -0.5363774 -0.003164587 -0.5541204
92 0.07373649 -0.5319688 -0.06018559 -0.5576826
93 0.03957631 -0.5039907 -0.1113352 -0.4825211
94 0.03359834 -0.5171691 -0.08502445 -0.5258502
95 -0.008677744 -0.5352303 -0.1182037 -0.5270741
96 -0.08527816 -0.5306957 -0.2451274 -0.5157896
97 -0.1073423 -0.5285076 -0.236783 -0.5122543
98 -0.1016522 -0.5043055 -0.2151706 -0.4810502
99 -0.1477476 -0.4809679 -0.3077646 -0.4442246
100 -0.1867384 -0.4912422 -0.3644059 -0.4525581
101 -0.155212 -0.4914247 -0.3265907 -0.4660935
102 -0.1225572 -0.459472 -0.2820036 -0.4537554
103 -0.1113499 -0.3640311 -0.2958344 -0.3166008
104 -0.06986449 -0.3155658 -0.2550081 -0.2642244
105 -0.04761465 -0.325956 -0.248532 -0.2965212
106 -0.01679954 -0.3349795 -0.212952 -0.3150042
107 0.01345677 -0.299992 -0.1805349 -0.2521251
108 0.0571253 -0.2794799 -0.1453893 -0.2402155
109 0.1072717 -0.2568703 -0.08061682 -0.1961399
110 0.1779437 -0.2666965 -0.02748061 -0.2213019
111 0.283523 -0.3000025 0.09538689 -0.2622201
112 0.3517789 -0.341064 0.1764812 -0.3308618
113 0.317321 -0.2975522 0.0859377 -0.2704165
114 0.2937399 -0.231441 0.08284542 -0.1969195
115 0.2900576 -0.1808143 0.05801883 -0.1623457
116 0.2965795 -0.1389594 0.09364215 -0.0883108
117 0.2539345 -0.1375969 0.002208821 -0.1166169
118 0.2480904 -0.1335054 0.01981994 -0.08724578
119 0.2478091 -0.144379 0.007617473 -0.1369905
120 0.2769331 -0.1090897 0.02937406 -0.07485107
121 0.332118 -0.107217 0.1090017 -0.07865856
122 0.3262286 -0.1341108 0.08362622 -0.1521057
123 0.3012734 -0.113085 0.0517108 -0.07925189
124 0.309667 -0.1336067 0.07331937 -0.1273721
125 0.2800067 -0.1628823 0.02503498 -0.1459314
126 0.2353283 -0.1644066 -0.02549336 -0.1510848
127 0.1932368 -0.1354408 -0.04969354 -0.1089429
128 0.1529099 -0.1226605 -0.09149642 -0.1006654
129 0.09855852 -0.1220335 -0.1467262 -0.09817404
130 0.07793029 -0.1230225 -0.1750664 -0.1022205
131 0.07933986 -0.1422733 -0.1673986 -0.1202267
132 0.0829296 -0.1815138 -0.1793647 -0.1691166
133 0.09349678 -0.1594004 -0.1464371 -0.1577804
134 0.06591995 -0.08701357 -0.1851444 -0.04746675
135 0.04206927 -0.07650807 -0.2110841 -0.0606617
136 0.02559219 -0.09620182 -0.2224577 -0.1046482
137 0.0003963324 -0.06796924 -0.2583793 -0.06675112
138 -0.0157916 -0.005423093 -0.2896731 0.008074153
139 -0.007508656 0.02955095 -0.2704707 0.05609286
140 0.009276181 0.03207764 -0.2465675 0.06393782
141 0.01063205 0.004065034 -0.2774459 0.03303921
142 0.0611538 0.004724461 -0.2172757 0.04481649
143 0.1149008 0.006118375 -0.1625057 0.03052958
144 0.1204442 0.007664928 -0.1466908 0.03710579
145 0.07181901 -0.01502433 -0.241359 0.00140119
146 0.08567528 0.007938453 -0.2278263 0.01609635
147 0.1468968 0.04168551 -0.1350747 0.07923234
148 0.1839449 0.04814501 -0.1325957 0.07291783
149 0.2336884 0.06258884 -0.07090011 0.08136749
150 0.2801896 0.1003392 -0.01307433 0.1229616
151 0.2494586 0.1155452 -0.06812502 0.139835
152 0.2421543 0.09786098 -0.07694928 0.1121654
153 0.2765946 0.06636236 -0.03946695 0.0596641
154 0.3140418 0.07656636 0.002301249 0.09936173
155 0.3438108 0.06219333 0.03535376 0.06545338
156 0.3435753 0.01911394 0.02965828 0.02181741
157 0.3045619 -0.01885121 0.0002082743 -0.0005180709
158 0.2416437 -0.09041324 -0.0847848 -0.09996006
159 0.204604 -0.1336501 -0.09175233 -0.1357321
160 0.1425224 -0.1507917 -0.1853349 -0.1454318
161 0.1477448 -0.1478711 -0.1735358 -0.1456467
162 0.1857739 -0.1319592 -0.1081004 -0.1110787
163 0.2061349 -0.1729999 -0.1164693 -0.1641418
164 0.2428519 -0.1994617 -0.0692263 -0.1998183
165 0.2777801 -0.2021404 -0.01842079 -0.1892973
166 0.2443516 -0.1983356 -0.07122526 -0.2065706
167 0.2246711 -0.165323 -0.08532356 -0.1746133
168 0.2433282 -0.09717892 -0.07280835 -0.07936773
169 0.2741148 -0.07543556 -0.05603147 -0.0762791
170 0.3083352 -0.08588319 -0.02049194 -0.09582607
171 0.3341934 -0.1042093 -0.003188234 -0.0950406
172 0.3162052 -0.1279544 -0.01681769 -0.1437425
173 0.2822991 -0.1075166 -0.1089945 -0.08250754
174 0.3464251 -0.1422425 0.01950104 -0.1376255
175 0.3681178 -0.1664726 0.01377339 -0.1717428
176 0.3677859 -0.1481595 0.009531959 -0.1042911
177 0.3260716 -0.170264 -0.04302126 -0.157978
178 0.3064443 -0.2033153 -0.07954122 -0.1942001
179 0.3073829 -0.1728392 -0.03784192 -0.1384031
180 0.2923055 -0.1814001 -0.09457119 -0.1509974
181 0.3063189 -0.1962598 -0.05816003 -0.1693512
182 0.3235656 -0.1909334 -0.04764331 -0.1640224
183 0.3422944 -0.191104 -0.03400714 -0.170989
184 0.3663957 -0.2286461 -0.006653181 -0.1846395
185 0.3571523 -0.3156723 -0.01566718 -0.3219982
186 0.3371542 -0.3303891 -0.05458924 -0.2865925
187 0.3538768 -0.3691387 0.003318291 -0.3366309
188 0.3260991 -0.4134152 -0.04705384 -0.3904575
189 0.282831 -0.447132 -0.07582423 -0.4111138
190 0.2301685 -0.4779286 -0.1571614 -0.4571486
191 0.2045325 -0.4597347 -0.162957 -0.4070428
192 0.2052006 -0.4756914 -0.1799911 -0.4469565
193 0.2239986 -0.5181424 -0.1075156 -0.495062
194 0.1636647 -0.5234942 -0.1924155 -0.4868655
195 0.07141117 -0.5164356 -0.2843074 -0.5019256
196 0.00268111 -0.514303 -0.351928 -0.4878786
197 -0.04199111 -0.532885 -0.3783441 -0.5212233
198 -0.08395182 -0.5310444 -0.4379522 -0.5423177
199 -0.09459817 -0.4795177 -0.4132947 -0.4733364
200 -0.1503781 -0.4135458 -0.4845549 -0.4102132
201 -0.2358436 -0.3681316 -0.5989254 -0.3602394
202 -0.2163335 -0.3884541 -0.5564696 -0.407387
203 -0.1883201 -0.3961141 -0.4750896 -0.4141535
204 -0.2371187 -0.4105191 -0.5860316 -0.3994886
205 -0.2186455 -0.4591846 -0.5487429 -0.4855112
206 -0.1554684 -0.4382279 -0.4787228 -0.4379431
207 -0.09128053 -0.3916507 -0.3986565 -0.3892545
208 -0.07594747 -0.342571 -0.4179498 -0.3673666
209 -0.03570198 -0.2766142 -0.3247648 -0.2819656
210 -0.006970358 -0.2526351 -0.3343046 -0.2585196
211 0.07353573 -0.2873364 -0.2194018 -0.3263416
212 0.09627185 -0.3174541 -0.1859024 -0.3335197
213 0.01846762 -0.3379445 -0.3124314 -0.3617472
214 0.002850245 -0.3673443 -0.2982487 -0.3993965
215 0.04046583 -0.3584811 -0.2544872 -0.3816251
216 0.08422167 -0.3672973 -0.2281397 -0.3992121
217 0.126696 -0.3805895 -0.1711622 -0.4125391
218 0.1557678 -0.3756376 -0.1467456 -0.4158697
219 0.1599014 -0.3289483 -0.1444429 -0.3513953
220 0.1539161 -0.3131149 -0.1527455 -0.3679886
221 0.1296136 -0.2960913 -0.1800275 -0.3255916
222 0.1132499 -0.2977989 -0.1910449 -0.3388367
223 0.08684897 -0.3149289 -0.2134667 -0.3481774
224 0.07963284 -0.3158014 -0.2083539 -0.375294
225 0.08267169 -0.2755547 -0.2224914 -0.3235307
226 0.1185005 -0.2567305 -0.1613278 -0.2985547
227 0.1652111 -0.2865562 -0.1379282 -0.3359943
228 0.2544992 -0.3275394 0.0009501946 -0.3808086
229 0.3072083 -0.3341175 0.04362175 -0.384331
230 0.3109886 -0.338625 0.02742036 -0.4352548
231 0.3030578 -0.3201241 0.04292394 -0.3694039
232 0.2753899 -0.3658451 0.01124772 -0.4671734
233 0.2516679 -0.419527 -0.0187905 -0.5139167
234 0.2371718 -0.4604279 -0.04015135 -0.5815033
235 0.2478549 -0.4677645 0.0001550688 -0.5262334
236 0.2456743 -0.5455618 0.01245155 -0.6421603
237 0.2364616 -0.6206754 -0.02763852 -0.7090813
238 0.2763072 -0.6877717 0.07984874 -0.7789184
239 0.2531707 -0.7000586 0.03606897 -0.7828144
240 0.2032778 -0.6689216 -0.01177943 -0.7285979
241 0.1435691 -0.7011542 -0.08179779 -0.7709115
242 0.1903204 -0.7293922 0.02085494 -0.8040572
243 0.2284054 -0.7064738 0.04612207 -0.7596818
244 0.2332771 -0.6592173 0.0922995 -0.7114831
245 0.1746264 -0.6415384 0.01315345 -0.7012876
246 0.1314127 -0.6372761 -0.01967612 -0.7315083
247 0.1081227 -0.6056801 -0.04132289 -0.6779995
248 0.09911649 -0.5571243 -0.03367097 -0.6221043
249 0.08908946 -0.5555345 -0.05989045 -0.6622632
250 0.1148672 -0.5525436 -0.01927754 -0.6507068
251 0.1415644 -0.5611392 0.01747617 -0.6679012
252 0.1592337 -0.5648976 0.03141452 -0.6786551
253 0.17989 -0.5520122 0.04071103 -0.6681191
254 0.2039673 -0.5846211 0.08355346 -0.7100918
255 0.177952 -0.6414605 0.04865853 -0.7776545
256 0.1398732 -0.6366333 0.02333172 -0.7628841
257 0.09592741 -0.6398998 -0.04819424 -0.7608504
258 0.08116309 -0.6781189 -0.01227193 -0.8077191
259 0.03509247 -0.6968694 -0.1133679 -0.8154846
260 0.04254824 -0.7191417 -0.08653638 -0.8331883
261 0.06215541 -0.7856547 -0.07149106 -0.9206317
262 0.02800578 -0.8376206 -0.09167673 -0.9757807
263 -0.03081854 -0.8597882 -0.1829483 -0.9883413
264 -0.03004853 -0.8508864 -0.1562348 -0.9627803
265 -0.03051439 -0.8438519 -0.1450986 -0.934604
266 -0.07153329 -0.8444164 -0.1946543 -0.9694587
267 -0.1632728 -0.8157685 -0.286531 -0.9422753
268 -0.2355849 -0.7625397 -0.3695703 -0.8569948
269 -0.2782032 -0.7834612 -0.3826209 -0.898158
270 -0.2995796 -0.8220254 -0.4278717 -0.9274195
271 -0.2700765 -0.8543623 -0.3606932 -0.9937524
272 -0.2690727 -0.8681515 -0.3477508 -0.9799563
273 -0.2705413 -0.928248 -0.3808775 -1.037401
274 -0.2125222 -0.9974566 -0.3129687 -1.129504
275 -0.1570456 -1.044986 -0.2416806 -1.164612
276 -0.1650119 -1.082331 -0.2516822 -1.216495
277 -0.212468 -1.095303 -0.3347681 -1.201918
278 -0.2245792 -1.117657 -0.322328 -1.246377
279 -0.2097395 -1.130318 -0.3179925 -1.257004
280 -0.1652191 -1.142981 -0.2355627 -1.267913
281 -0.1654583 -1.129581 -0.2545469 -1.228504
282 -0.160463 -1.099476 -0.2397156 -1.207157
283 -0.1592373 -1.063325 -0.247536 -1.160814
284 -0.1529176 -1.037366 -0.2496321 -1.15886
285 -0.1362697 -1.013821 -0.2155319 -1.089541
286 -0.1324877 -1.022523 -0.1988959 -1.149576
287 -0.1702673 -1.013317 -0.2424102 -1.089484
288 -0.236474 -1.080119 -0.3059082 -1.220776
289 -0.2834896 -1.100984 -0.3524598 -1.186732
290 -0.3259914 -1.132328 -0.4053553 -1.257139
291 -0.3160221 -1.119127 -0.3758614 -1.219724
292 -0.2666459 -1.101638 -0.287199 -1.223764
293 -0.2602864 -1.089481 -0.2850443 -1.190892
294 -0.3133255 -1.064149 -0.3525433 -1.160996
295 -0.3406919 -1.055408 -0.3944082 -1.141245
296 -0.3088672 -1.055679 -0.3060517 -1.173458
297 -0.3111785 -1.038193 -0.3389947 -1.147285
298 -0.2774872 -1.027812 -0.2738554 -1.123417
299 -0.2431881 -1.042245 -0.2580164 -1.110006
300 -0.194021 -1.083773 -0.181854 -1.154433
301 -0.1766563 -1.11241 -0.1855786 -1.17175
302 -0.1460777 -1.155908 -0.1495624 -1.23148
303 -0.1137128 -1.168714 -0.1296801 -1.240343
304 -0.05049219 -1.165826 -0.04295373 -1.219425
305 -0.01920748 -1.163782 -0.0156391 -1.253416
306 -0.03682284 -1.112395 -0.03859441 -1.171255
307 -0.04929498 -1.035751 -0.0321927 -1.084394
308 -0.05017878 -0.9694722 -0.04502885 -1.03886
309 -0.05190371 -0.9009451 -0.03481523 -0.9294037
310 -0.07124618 -0.8813422 -0.08652205 -0.9133103
311 -0.09111688 -0.8785234 -0.1228913 -0.9046451
312 -0.07506268 -0.9001904 -0.07930964 -0.9343129
313 -0.0519264 -0.9313169 -0.07163555 -0.981442
314 -0.02301696 -0.9306575 -0.07132234 -0.9508486
315 0.05879194 -0.9429154 0.03550838 -0.9563247
316 0.1646701 -0.9816467 0.1373316 -1.017768
317 0.2719987 -0.9978069 0.241288 -1.02375
318 0.3477993 -0.977382 0.3128594 -1.012558
319 0.3802235 -0.9312695 0.3720413 -0.9227204
320 0.3241239 -0.9617056 0.2570607 -0.9893472
321 0.3238857 -0.9543162 0.3109055 -0.9640688
322 0.2730756 -0.9154148 0.249666 -0.9161205
323 0.1824238 -0.8736583 0.1091936 -0.8921084
324 0.1856454 -0.8014165 0.1646174 -0.7916703
325 0.2021129 -0.763531 0.1573687 -0.7700794
326 0.1936039 -0.7724347 0.1430546 -0.7729744
327 0.130741 -0.8131244 0.05060633 -0.7783152
328 0.08744862 -0.928126 0.03355194 -0.9407164
329 0.02206936 -1.0007 -0.06497726 -1.013332
330 0.003162766 -0.9927796 -0.08591303 -1.005058
331 0.05213547 -0.9559558 -0.005984248 -0.9159106
332 0.05052271 -1.021947 0.01172611 -1.014665
333 -0.03299513 -1.080878 -0.1191931 -1.078476
334 -0.1040398 -1.087081 -0.1831765 -1.084632
335 -0.1384699 -1.066556 -0.2293085 -1.034496
336 -0.1332311 -1.109143 -0.2132936 -1.099364
337 -0.1134917 -1.142961 -0.1880875 -1.139169
338 -0.05315804 -1.152992 -0.1404134 -1.120567
339 0.00301899 -1.209855 -0.06141329 -1.220333
340 0.004018373 -1.218987 -0.05527397 -1.207195
341 -0.05530719 -1.187407 -0.1159178 -1.179509
342 -0.08896451 -1.123138 -0.1379433 -1.036589
343 -0.08542097 -1.146501 -0.122706 -1.122028
344 -0.05913551 -1.151152 -0.119445 -1.130138
345 -0.03975699 -1.108307 -0.0821442 -1.055929
346 -0.05913323 -1.103248 -0.1162098 -1.050721
347 -0.0801089 -1.16236 -0.1561418 -1.138084
348 -0.08730138 -1.211889 -0.1335343 -1.211637
349 -0.1353598 -1.192477 -0.1997114 -1.168447
350 -0.2042149 -1.167217 -0.2592252 -1.11422
351 -0.2718023 -1.191772 -0.3809512 -1.164968
352 -0.2568494 -1.205848 -0.3416106 -1.189416
353 -0.2285063 -1.188025 -0.3180797 -1.161829
354 -0.2217605 -1.146878 -0.3172005 -1.108488
355 -0.2229847 -1.134422 -0.3315853 -1.109938
356 -0.210281 -1.139102 -0.3328722 -1.103097
357 -0.1741223 -1.195562 -0.28601 -1.1355
358 -0.1577825 -1.295235 -0.2674149 -1.283249
359 -0.1659508 -1.340677 -0.3110994 -1.302339
360 -0.1137235 -1.354989 -0.2563706 -1.310258
361 -0.07615479 -1.384297 -0.1721018 -1.347707
362 -0.1337343 -1.35704 -0.2926969 -1.336177
363 -0.1749965 -1.292706 -0.316916 -1.239592
364 -0.1931349 -1.28008 -0.3464088 -1.236696
365 -0.2024116 -1.270717 -0.3532211 -1.215137
366 -0.1862155 -1.239047 -0.3286345 -1.187422
367 -0.1652019 -1.200623 -0.3238693 -1.149445
368 -0.1513928 -1.188034 -0.2992643 -1.138273
369 -0.1487088 -1.190299 -0.3065931 -1.12896
370 -0.1226351 -1.186532 -0.2825879 -1.132291
371 -0.08328303 -1.173033 -0.2220694 -1.110925
372 -0.08930077 -1.151047 -0.2826788 -1.076258
373 -0.0338985 -1.108049 -0.1792937 -1.029359
374 -0.002595392 -1.086474 -0.1649822 -1.023311
375 0.002418891 -1.044863 -0.1723013 -0.9748867
376 0.02438622 -1.021999 -0.1435468 -0.9135043
377 0.07971656 -1.050651 -0.07083657 -0.9586051
378 0.1062379 -1.077262 -0.05594393 -1.014596
379 0.1154067 -1.043089 -0.05147683 -0.9564428
380 0.104124 -0.9896845 -0.05389222 -0.8924428
381 0.06880397 -0.9509069 -0.1174523 -0.877355
382 0.07927945 -0.8678798 -0.09262431 -0.7685345
383 0.08774218 -0.8339949 -0.106391 -0.7330034
384 0.1037156 -0.8109998 -0.0871994 -0.7221053
385 0.1146532 -0.7965695 -0.07593167 -0.7072991
386 0.1158867 -0.7877483 -0.09229666 -0.7094088
387 0.1231119 -0.7550789 -0.0741353 -0.6358982
388 0.1638966 -0.7741198 -0.06383948 -0.6568244
389 0.2578947 -0.85455 0.0793392 -0.7725719
390 0.2865981 -0.8749557 0.08180802 -0.7636411
391 0.2836372 -0.8879315 0.07310655 -0.771959
392 0.2753162 -0.9052274 0.06372409 -0.7942587
393 0.2566151 -0.8982763 0.0282804 -0.8107216
394 0.2447624 -0.8779737 -0.008043458 -0.743062
395 0.2679742 -0.9168444 0.02700278 -0.8401601
396 0.2857319 -0.9295164 0.04545654 -0.8087261
397 0.2843532 -0.9440503 0.02697982 -0.8375214
398 0.2882253 -0.9297554 0.02048432 -0.8212665
399 0.2749403 -0.9028846 0.01418209 -0.7835128
400 0.2298801 -0.909991 -0.04851233 -0.8160098
401 0.2069987 -0.9077678 -0.06714629 -0.7900527
402 0.1709644 -0.8907523 -0.1236959 -0.7827511
403 0.155462 -0.8905892 -0.1503137 -0.7995208
404 0.1538031 -0.9272516 -0.1476918 -0.8243386
405 0.1673152 -0.9716052 -0.1485014 -0.8693831
406 0.2346917 -0.9809322 -0.0823145 -0.8523058
407 0.3087202 -1.009186 0.0413412 -0.9176494
408 0.2965868 -0.9633735 -0.03792593 -0.8330086
409 0.2858694 -0.9406079 -0.03989407 -0.8293991
410 0.2588762 -0.9297367 -0.06786297 -0.8032926
411 0.20123 -0.9321636 -0.1327429 -0.7974087
412 0.1379313 -0.9612923 -0.1939571 -0.8441043
413 0.08426382 -1.001728 -0.2831533 -0.8911471
414 0.10754 -1.051851 -0.2202137 -0.9296358
415 0.09677765 -1.134915 -0.2669532 -1.029063
416 0.129325 -1.216874 -0.2397562 -1.110009
417 0.1730448 -1.301454 -0.1568984 -1.198724
418 0.1496819 -1.353762 -0.2230079 -1.258756
419 0.1404794 -1.32532 -0.2272696 -1.241149
420 0.1552762 -1.221032 -0.223653 -1.088289
421 0.2071893 -1.229106 -0.1566408 -1.10368
422 0.2416825 -1.316425 -0.1457174 -1.212345
423 0.268885 -1.392935 -0.09213375 -1.287357
424 0.2627963 -1.405048 -0.104356 -1.283921
425 0.2167971 -1.409963 -0.1695927 -1.312143
426 0.1908862 -1.403107 -0.2045552 -1.286554
427 0.1998552 -1.40985 -0.2039211 -1.30908
428 0.2161273 -1.433593 -0.1670251 -1.316129
429 0.1979307 -1.452378 -0.2250268 -1.338828
430 0.2121457 -1.432291 -0.1849652 -1.321613
431 0.2472745 -1.396844 -0.1582938 -1.242493
432 0.2480217 -1.457628 -0.1643405 -1.368448
433 0.2322122 -1.45385 -0.1936578 -1.31051
434 0.199987 -1.473059 -0.2024673 -1.339333
435 0.1332199 -1.521449 -0.2971817 -1.41406
436 0.09253639 -1.491921 -0.3339167 -1.36603
437 0.08709322 -1.45494 -0.3339329 -1.313616
438 0.08755766 -1.440526 -0.3159316 -1.319769
439 0.06470171 -1.418117 -0.3546951 -1.298091
440 0.05065988 -1.404651 -0.3833065 -1.254923
441 0.0707113 -1.436849 -0.3244758 -1.320619
442 0.06997462 -1.469948 -0.357886 -1.361528
443 0.09843567 -1.485242 -0.3041521 -1.369061
444 0.1036814 -1.491268 -0.2962592 -1.383643
445 0.05372729 -1.472134 -0.3602487 -1.3413
446 0.01374422 -1.437844 -0.4066337 -1.303877
447 0.01814842 -1.425238 -0.3879519 -1.291812
448 0.05013542 -1.453066 -0.3569238 -1.358154
449 0.1038051 -1.421545 -0.2824809 -1.312035
450 0.1290746 -1.350985 -0.2676435 -1.251556
451 0.1223178 -1.243413 -0.2778117 -1.149051
452 0.1260413 -1.17856 -0.2901291 -1.071672
453 0.1486685 -1.19672 -0.2208961 -1.114289
454 0.1118658 -1.218629 -0.268764 -1.128402
455 0.05925022 -1.277631 -0.3277928 -1.174726
456 0.03722739 -1.336657 -0.3573661 -1.254048
457 0.06873354 -1.348979 -0.3125553 -1.24446
458 0.08751155 -1.3433 -0.2961584 -1.274581
459 0.1114682 -1.274866 -0.2745655 -1.177537
460 0.1318048 -1.231508 -0.2458092 -1.141309
461 0.1018716 -1.201726 -0.2784567 -1.130006
462 0.064048 -1.148596 -0.3169166 -1.056886
463 0.06163918 -1.118555 -0.3023054 -1.027793
464 0.07157387 -1.118227 -0.2825928 -1.050732
465 0.0568518 -1.10331 -0.3136012 -0.9954287
466 0.07656588 -1.158209 -0.2881433 -1.078619
467 0.1099726 -1.231016 -0.2465559 -1.167174
468 0.1154556 -1.242494 -0.2481871 -1.146145
469 0.1090894 -1.275127 -0.2450413 -1.205459
470 0.08880577 -1.271993 -0.2581663 -1.176733
471 0.06416729 -1.295638 -0.2603781 -1.200262
472 -0.009960814 -1.334495 -0.3584493 -1.276719
473 -0.03457799 -1.339301 -0.372274 -1.26015
474 -0.01133122 -1.336856 -0.3339048 -1.290714
475 0.02694622 -1.287324 -0.273201 -1.218679
476 0.04853187 -1.24249 -0.2555951 -1.193571
477 0.05366641 -1.185438 -0.223463 -1.111173
478 0.01202967 -1.185085 -0.25444 -1.136934
479 -0.06592303 -1.204413 -0.3494009 -1.156569
480 -0.09911343 -1.229898 -0.3577867 -1.17715
481 -0.08087604 -1.297499 -0.3190831 -1.229109
482 -0.1017481 -1.380544 -0.357566 -1.329121
483 -0.1018472 -1.40742 -0.3145535 -1.34541
484 -0.1573963 -1.410235 -0.4046781 -1.339801
485 -0.2014547 -1.435032 -0.4312456 -1.360646
486 -0.2591817 -1.449841 -0.4911423 -1.404782
487 -0.2922144 -1.413192 -0.5153662 -1.359822
488 -0.3014674 -1.385538 -0.5207621 -1.327418
489 -0.2868255 -1.39738 -0.4943748 -1.35091
490 -0.2453335 -1.399455 -0.4504844 -1.355662
491 -0.1911485 -1.390496 -0.3924878 -1.337758
492 -0.1616721 -1.381345 -0.3628094 -1.302701
493 -0.148287 -1.426363 -0.3566348 -1.365966
494 -0.1520264 -1.463818 -0.3642763 -1.405445
495 -0.1571731 -1.481119 -0.3461725 -1.409479
496 -0.1992452 -1.48767 -0.3911973 -1.432493
497 -0.2136282 -1.474076 -0.4162754 -1.445223
498 -0.1734378 -1.419228 -0.3213845 -1.374098
499 -0.165176 -1.342468 -0.3555458 -1.323568
500 -0.1265737 -1.287058 -0.3052691 -1.253086

